On the Masses, Age, and Architecture of the VHS J1256-1257AB b System

VHS J1256$-$1257 AB is an ultracool dwarf binary that hosts a wide-separation planetary-mass companion that is a key target of the {\sl JWST} Exoplanet Early Release Science (ERS) program. Using Keck adaptive optics imaging and aperture masking interferometry, we have determined the host binary's orbit, $a=1.96\pm0.03$ au, $P=7.31\pm0.02$ yr, $e=0.883\pm0.003$, and measured its dynamical total mass, $0.141\pm0.008$ $M_{\odot}$. This total mass is consistent with VHS J1256$-$1257 AB being a brown dwarf binary or pair of very low-mass stars. In addition, we measured the orbital motion of VHS J1256$-$1257 b with respect to the barycenter of VHS J1256$-$1257 AB, finding that the wide companion's orbit is also eccentric, $e=0.68^{+0.11}_{-0.10}$, with a mutual inclination of $115\pm14^{\circ}$ with respect to the central binary. This orbital architecture is consistent with VHS J1256$-$1257 b attaining a significant mutual inclination through dynamical scattering and thereafter driving Kozai-Lidov cycles to pump the eccentricity of VHS J1256$-$1257 AB. We derive a cooling age of $140\pm20$ Myr for VHS J1256$-$1257 AB from low-mass stellar/substellar evolutionary models. At this age, the luminosity of VHS J1256$-$1257 b is consistent with both deuterium-inert and deuterium-fusing evolutionary tracks. We thus find a bimodal probability distribution for the mass of VHS J1256$-$1257 b, either $12.0\pm0.1$ $M_{\rm Jup}$ or $16\pm1$ $M_{\rm Jup}$, from these models. Future spectroscopic data to measure isotopologues such as HDO and CH$_3$D could break this degeneracy and provide a strong test of substellar models at the deuterium-fusion mass boundary.

==> VHS_J1256-1257AB-b_lofti_cdfs.txt <==
| CDF |     a_tot/au|          ecc|      inc/deg|    omega/deg|    Omega/deg|    T_peri/yr|       per/yr|          tau| tref=2019.853
0.001      161.57520       0.35716       0.90704       0.17377    -141.03009     733.01953    4727.23730       0.00038
0.002      169.68015       0.38432       1.20887       0.60269    -140.71703     819.33893    5240.67920       0.00065
0.003      174.66722       0.39375       1.55035       1.03109    -140.55318     862.05530    5418.95557       0.00094
0.004      177.32498       0.40681       1.77044       1.41925    -140.20067     869.39185    5617.36475       0.00116
0.005      179.29276       0.41703       1.95482       2.04155    -139.79243     885.76575    5718.34375       0.00157
0.006      181.33972       0.42650       2.04464       2.57325    -139.23988     896.51465    5835.09180       0.00182
0.007      181.90775       0.43289       2.30673       2.85605    -139.01923     912.15094    5928.76123       0.00198
0.008      183.69977       0.43818       2.60471       3.27287    -138.67558     929.49384    6007.39014       0.00223
0.009      184.43929       0.44076       2.81427       3.93233    -138.42581     937.99921    6054.17773       0.00233
0.010      185.59335       0.44658       2.98290       4.40218    -138.03616     945.56525    6098.41309       0.00264
0.011      186.16876       0.44968       3.11135       4.86931    -137.84749     950.22577    6152.59326       0.00279
0.012      186.93611       0.45255       3.27063       5.34588    -137.55328     956.80450    6194.41699       0.00290
0.013      188.10538       0.45679       3.40212       5.98027    -137.33577     965.73279    6235.74170       0.00303
0.014      189.29297       0.45955       3.54107       6.65802    -137.13562     971.11646    6288.43896       0.00327
0.015      190.03844       0.46200       3.63573       7.06025    -136.89224     976.75537    6342.63037       0.00348
0.016      190.91978       0.46425       3.82198       7.49996    -136.54382     982.39484    6366.35742       0.00365
0.017      191.62733       0.46770       4.00955       7.75447    -136.36830     985.27734    6400.30908       0.00386
0.018      192.50658       0.46936       4.15248       8.21717    -136.17580     989.24744    6467.65332       0.00406
0.019      193.49223       0.47060       4.24384       8.62329    -135.96478     994.22821    6506.47510       0.00432
0.020      194.23169       0.47280       4.33084       8.87791    -135.74768     997.25281    6591.96973       0.00446
0.021      194.95566       0.47433       4.41989       9.29331    -135.31447    1000.86084    6627.76562       0.00465
0.022      196.15695       0.47591       4.53486       9.44235    -134.98624    1004.22479    6659.07959       0.00482
0.023      196.75716       0.47718       4.64795       9.92383    -134.69844    1007.29327    6687.38623       0.00489
0.024      197.63467       0.48031       4.75137      10.32837    -134.40005    1010.51123    6703.83008       0.00509
0.025      197.97598       0.48247       4.84588      10.73779    -134.15485    1013.48468    6737.90430       0.00520
0.026      198.80276       0.48448       5.00727      11.28024    -133.88318    1015.71100    6774.95996       0.00538
0.027      199.72804       0.48702       5.11463      12.02149    -133.60309    1020.00793    6804.25342       0.00557
0.028      200.25272       0.48817       5.19665      12.37813    -133.26553    1022.53571    6848.55225       0.00569
0.029      200.83090       0.49016       5.30392      12.74366    -133.07690    1025.29333    6896.66650       0.00577
0.030      201.53632       0.49121       5.39830      13.04105    -132.76755    1029.12354    6928.39453       0.00591
0.031      202.03557       0.49224       5.44814      13.29392    -132.13353    1030.75757    6972.69043       0.00603
0.032      202.35997       0.49410       5.56321      13.65579    -131.91722    1033.50647    6993.01270       0.00621
0.033      202.93570       0.49468       5.62510      14.04597    -131.52628    1036.59790    7021.89990       0.00635
0.034      203.47263       0.49604       5.72586      14.34350    -131.12569    1039.39612    7040.79297       0.00643
0.035      204.41858       0.49726       5.79574      14.74435    -130.87390    1042.18750    7065.87646       0.00658
0.036      204.86435       0.49888       5.86591      15.17969    -130.64917    1044.13867    7098.06689       0.00670
0.037      205.24124       0.50033       5.98898      15.38442    -130.43024    1045.41907    7127.40137       0.00679
0.038      205.86601       0.50180       6.05985      15.72115    -130.10216    1047.50403    7166.95117       0.00696
0.039      206.29671       0.50305       6.11495      16.19333    -129.72598    1049.51440    7194.45020       0.00711
0.040      206.58762       0.50472       6.18492      16.55984    -129.51251    1051.18726    7227.30859       0.00727
0.041      207.19052       0.50569       6.26258      16.77281    -129.25439    1052.98901    7248.46973       0.00739
0.042      207.70613       0.50709       6.36525      16.98393    -129.01094    1053.88208    7273.23438       0.00749
0.043      208.20502       0.50867       6.43274      17.25405    -128.69008    1055.62573    7305.42920       0.00760
0.044      208.61235       0.51001       6.49349      17.66888    -128.35120    1057.30652    7347.06055       0.00769
0.045      209.15024       0.51096       6.55955      18.06546    -128.14244    1058.36316    7382.72217       0.00781
0.046      209.70328       0.51184       6.62984      18.32053    -127.74295    1060.50183    7403.02148       0.00796
0.047      210.17857       0.51278       6.74216      18.56271    -127.31170    1062.41516    7435.78027       0.00806
0.048      210.73994       0.51367       6.78723      18.79746    -127.12035    1064.10376    7462.23145       0.00819
0.049      211.10071       0.51461       6.87752      19.17650    -126.88287    1065.33362    7490.69287       0.00832
0.050      211.84540       0.51535       6.95533      19.37694    -126.45040    1066.93030    7509.73389       0.00841
0.051      212.35532       0.51714       7.00541      19.84580    -126.12950    1068.88599    7531.15234       0.00851
0.052      212.72798       0.51887       7.07537      20.17809    -125.91623    1069.91650    7554.56641       0.00866
0.053      212.99402       0.51947       7.20999      20.61150    -125.62853    1071.52747    7587.28564       0.00883
0.054      213.32372       0.52027       7.26377      20.90516    -125.39197    1072.57129    7611.87354       0.00891
0.055      213.62587       0.52137       7.31933      21.12181    -125.14013    1073.77405    7624.38232       0.00902
0.056      214.19897       0.52248       7.36777      21.36692    -124.91390    1074.53796    7650.68994       0.00916
0.057      214.63116       0.52351       7.43776      21.68952    -124.45825    1076.02747    7674.49023       0.00930
0.058      214.98793       0.52439       7.50927      22.09678    -124.07734    1076.93958    7691.23975       0.00949
0.059      215.31137       0.52484       7.56193      22.38978    -123.49637    1077.79919    7714.26074       0.00963
0.060      216.01259       0.52564       7.59950      22.78311    -123.19339    1078.75562    7744.58789       0.00974
0.061      216.46028       0.52657       7.68902      23.02421    -123.04502    1079.98804    7772.66602       0.00992
0.062      216.80634       0.52724       7.74380      23.28538    -122.80206    1081.21533    7794.51855       0.01009
0.063      217.18158       0.52799       7.80206      23.72457    -122.50237    1082.06018    7819.90723       0.01025
0.064      217.48732       0.52880       7.89377      24.08489    -122.35114    1083.10767    7838.90576       0.01040
0.065      217.80193       0.52967       7.94975      24.40973    -122.18951    1084.40930    7850.57959       0.01047
0.066      218.14442       0.53018       8.00682      25.11514    -122.00836    1085.49390    7869.58496       0.01053
0.067      218.65556       0.53119       8.06949      25.34749    -121.88466    1086.84753    7894.20410       0.01058
0.068      219.11641       0.53186       8.13583      25.66363    -121.71071    1087.97009    7907.89941       0.01069
0.069      219.32103       0.53232       8.19343      25.88473    -121.53433    1089.73840    7929.01172       0.01084
0.070      219.65309       0.53292       8.24435      26.10772    -121.23144    1091.03369    7952.85498       0.01094
0.071      220.03030       0.53385       8.32473      26.35998    -120.98723    1091.50427    7978.78418       0.01104
0.072      220.38832       0.53463       8.39369      26.80541    -120.80704    1092.33594    7996.47754       0.01117
0.073      220.75838       0.53520       8.47601      27.18076    -120.49702    1093.94678    8021.67139       0.01129
0.074      221.11172       0.53576       8.53670      27.56141    -120.36486    1094.92517    8041.51465       0.01144
0.075      221.35655       0.53631       8.59640      28.05390    -120.18254    1095.80847    8061.99414       0.01155
0.076      221.67542       0.53698       8.64481      28.38017    -120.01264    1096.45312    8081.99707       0.01166
0.077      221.98647       0.53748       8.69392      28.88377    -119.73524    1097.10962    8104.93896       0.01174
0.078      222.46681       0.53842       8.74576      29.01024    -119.53933    1098.29248    8134.99756       0.01185
0.079      222.77919       0.53889       8.80203      29.39972    -119.33965    1099.08301    8148.81396       0.01195
0.080      222.96342       0.53939       8.88252      29.90850    -119.10780    1100.37427    8161.56885       0.01205
0.081      223.48654       0.53987       8.93643      30.14915    -118.94170    1101.46619    8184.25684       0.01221
0.082      223.99690       0.54060       8.96563      30.30700    -118.73204    1102.57507    8204.54199       0.01233
0.083      224.13742       0.54115       9.01256      30.81903    -118.50106    1103.08325    8234.20312       0.01244
0.084      224.63373       0.54202       9.07648      31.16067    -118.35653    1104.40259    8255.87891       0.01253
0.085      224.88268       0.54245       9.14306      31.44346    -118.20037    1105.35693    8272.43750       0.01259
0.086      225.16109       0.54304       9.21136      31.62208    -118.01953    1106.62292    8293.02832       0.01268
0.087      225.53677       0.54376       9.27980      31.99946    -117.78751    1107.64197    8314.11133       0.01278
0.088      225.86157       0.54437       9.33943      32.28669    -117.62616    1108.26379    8328.12598       0.01286
0.089      226.28107       0.54526       9.44741      32.73661    -117.47236    1108.52380    8358.63965       0.01293
0.090      226.57845       0.54565       9.48706      32.97705    -117.28642    1109.51587    8376.03418       0.01303
0.091      227.09427       0.54599       9.52594      33.23430    -117.13970    1110.74365    8399.39062       0.01310
0.092      227.43950       0.54646       9.57057      33.54261    -116.95796    1111.51904    8414.48242       0.01317
0.093      227.90735       0.54696       9.61312      33.84069    -116.79128    1112.44299    8443.29883       0.01331
0.094      228.37378       0.54762       9.65342      34.19651    -116.53997    1113.05811    8460.70215       0.01341
0.095      228.67609       0.54877       9.71602      34.63375    -116.39722    1113.89624    8476.45312       0.01352
0.096      228.94058       0.54942       9.75770      34.85077    -116.14740    1114.82397    8494.30176       0.01361
0.097      229.22125       0.54992       9.80407      35.05564    -115.85149    1115.67554    8517.95508       0.01370
0.098      229.59753       0.55019       9.82942      35.21873    -115.54796    1116.09973    8540.07324       0.01385
0.099      230.15906       0.55087       9.90646      35.48389    -115.26159    1116.56763    8557.60840       0.01392
0.100      230.71553       0.55149       9.94410      35.72886    -115.11985    1117.53650    8575.68652       0.01402
0.101      230.99139       0.55222       9.96868      35.93273    -114.96635    1118.07642    8600.94824       0.01409
0.102      231.32971       0.55289       9.99495      36.18240    -114.75739    1118.58398    8628.90527       0.01420
0.103      231.49980       0.55359      10.04157      36.36426    -114.61585    1119.43823    8648.39551       0.01427
0.104      231.99026       0.55399      10.10640      36.94109    -114.37816    1120.43274    8665.46680       0.01434
0.105      232.15950       0.55490      10.15667      37.18443    -114.16409    1121.07263    8681.75000       0.01441
0.106      232.38319       0.55537      10.19975      37.33132    -113.95170    1121.84460    8693.24023       0.01449
0.107      232.63142       0.55595      10.25137      37.65901    -113.79464    1122.14929    8709.75488       0.01455
0.108      233.03796       0.55654      10.29762      38.04470    -113.59844    1122.52185    8750.08105       0.01470
0.109      233.30769       0.55728      10.33857      38.31188    -113.32270    1123.14893    8768.86719       0.01480
0.110      233.84096       0.55776      10.35540      38.64799    -113.20996    1123.83752    8790.89453       0.01486
0.111      234.01137       0.55849      10.38693      38.90104    -112.92235    1124.35535    8809.39160       0.01495
0.112      234.43069       0.55907      10.46617      39.14344    -112.67157    1125.07007    8827.13086       0.01510
0.113      234.59445       0.55961      10.53528      39.37032    -112.50781    1125.84314    8856.46387       0.01523
0.114      234.99420       0.55996      10.56918      39.59523    -112.38213    1126.04248    8873.19629       0.01531
0.115      235.19751       0.56059      10.62009      39.77193    -112.21907    1126.69812    8900.72852       0.01546
0.116      235.70653       0.56108      10.66116      39.96753    -112.09751    1127.40942    8919.55957       0.01556
0.117      235.90018       0.56141      10.73571      40.26944    -111.99502    1127.81287    8937.33691       0.01561
0.118      236.24455       0.56163      10.77501      40.52861    -111.86686    1128.27356    8946.91992       0.01571
0.119      236.62872       0.56214      10.83556      40.71054    -111.76328    1128.71631    8961.04492       0.01577
0.120      236.87401       0.56270      10.90932      41.10047    -111.62392    1129.10608    8986.02051       0.01582
0.121      237.22845       0.56305      10.96204      41.35807    -111.47338    1129.76855    8996.29102       0.01599
0.122      237.48755       0.56363      11.01632      41.65007    -111.35531    1130.37524    9012.95801       0.01609
0.123      237.81718       0.56395      11.04514      41.87276    -111.17101    1131.00391    9029.50488       0.01620
0.124      238.22490       0.56415      11.06120      42.16036    -111.00340    1131.52039    9038.98438       0.01631
0.125      238.47617       0.56526      11.08610      42.43489    -110.93509    1131.95544    9071.36816       0.01640
0.126      238.82027       0.56560      11.13141      42.91523    -110.70621    1132.67078    9086.29980       0.01650
0.127      239.01474       0.56608      11.16965      43.31541    -110.55431    1133.19043    9106.57324       0.01662
0.128      239.52406       0.56649      11.21637      43.55875    -110.39851    1133.61243    9120.72070       0.01670
0.129      239.84575       0.56689      11.25820      43.87472    -110.18342    1133.93127    9151.14160       0.01686
0.130      240.17703       0.56742      11.28609      44.10139    -110.04556    1134.55188    9180.69629       0.01692
0.131      240.57594       0.56814      11.31246      44.24215    -109.87431    1134.92554    9195.38672       0.01698
0.132      241.03218       0.56845      11.35330      44.51828    -109.63015    1135.78735    9209.59473       0.01709
0.133      241.28069       0.56898      11.40093      44.89811    -109.46655    1136.27124    9236.80371       0.01717
0.134      241.58359       0.56931      11.45168      45.04016    -109.27589    1136.69861    9248.68945       0.01725
0.135      241.81270       0.56995      11.51748      45.30942    -109.08324    1137.30701    9272.98145       0.01736
0.136      241.95457       0.57042      11.56271      45.53236    -108.92708    1137.86499    9297.32227       0.01743
0.137      242.04793       0.57101      11.59346      45.76176    -108.83635    1138.41028    9315.61426       0.01749
0.138      242.25957       0.57125      11.64421      45.93824    -108.63274    1138.77283    9334.70801       0.01760
0.139      242.43990       0.57161      11.71964      46.13200    -108.40421    1139.13330    9351.48926       0.01774
0.140      242.80127       0.57204      11.75660      46.33990    -108.20404    1139.63147    9376.93457       0.01781
0.141      243.03682       0.57242      11.79764      46.56860    -108.07437    1140.26111    9393.32617       0.01792
0.142      243.35280       0.57289      11.84332      46.92147    -107.95200    1140.93115    9404.77930       0.01802
0.143      243.70000       0.57328      11.88747      47.08865    -107.75485    1141.27551    9424.13672       0.01814
0.144      243.97913       0.57371      11.92095      47.38462    -107.55180    1141.77673    9437.84668       0.01821
0.145      244.23183       0.57476      11.98363      47.56883    -107.29649    1142.22900    9454.23340       0.01831
0.146      244.67838       0.57510      12.01714      47.92374    -107.11205    1143.10376    9471.44531       0.01846
0.147      244.95657       0.57539      12.04534      48.26458    -106.79163    1143.36633    9483.93164       0.01855
0.148      245.29298       0.57610      12.06985      48.44198    -106.59309    1143.54089    9504.90039       0.01863
0.149      245.52440       0.57653      12.10464      48.81400    -106.41940    1144.19312    9526.59961       0.01871
0.150      245.78496       0.57706      12.14330      49.12313    -106.26061    1144.80701    9543.27539       0.01876
0.151      246.05400       0.57735      12.22948      49.48505    -106.03989    1145.57898    9568.31543       0.01882
0.152      246.34099       0.57776      12.27010      49.87469    -105.83031    1145.97009    9578.64355       0.01893
0.153      246.66461       0.57820      12.31301      50.00343    -105.69797    1146.74133    9592.83008       0.01900
0.154      246.99295       0.57862      12.36672      50.32320    -105.53914    1147.15137    9606.96289       0.01905
0.155      247.30772       0.57901      12.41538      50.57532    -105.35318    1147.78125    9619.13379       0.01908
0.156      247.68961       0.57931      12.44880      50.75876    -105.16741    1148.31470    9648.45703       0.01916
0.157      248.04021       0.57963      12.48696      50.97981    -105.01588    1148.67297    9662.61230       0.01923
0.158      248.27994       0.58005      12.53168      51.24478    -104.83942    1149.07410    9690.99805       0.01934
0.159      248.73660       0.58043      12.58400      51.46494    -104.71723    1149.51855    9711.70508       0.01939
0.160      248.99004       0.58102      12.60411      51.93524    -104.57330    1149.80383    9724.55957       0.01949
0.161      249.17435       0.58144      12.62340      52.36848    -104.42004    1150.06091    9739.72266       0.01958
0.162      249.53033       0.58161      12.64907      52.59996    -104.29454    1150.40759    9752.53027       0.01971
0.163      249.86145       0.58225      12.69155      52.72813    -104.13244    1150.71912    9763.81152       0.01977
0.164      250.04071       0.58273      12.71656      52.81536    -103.89485    1151.07678    9771.90625       0.01986
0.165      250.21788       0.58296      12.75319      53.06848    -103.74234    1151.52271    9791.29883       0.01991
0.166      250.50098       0.58339      12.77901      53.26987    -103.54886    1151.79236    9819.86816       0.02000
0.167      250.76741       0.58373      12.82572      53.41501    -103.38100    1152.37720    9837.12109       0.02008
0.168      251.08696       0.58419      12.87225      53.61124    -103.21297    1152.85352    9851.52148       0.02015
0.169      251.35522       0.58468      12.92097      53.82263    -102.94810    1153.53772    9873.24414       0.02023
0.170      251.61301       0.58514      12.96785      54.00603    -102.80008    1154.45691    9896.08691       0.02029
0.171      252.05490       0.58558      12.99997      54.33489    -102.55162    1154.87744    9904.18750       0.02037
0.172      252.24666       0.58600      13.03845      54.67485    -102.36233    1155.39404    9918.07422       0.02045
0.173      252.56213       0.58629      13.09512      54.87915    -102.24178    1155.78186    9927.20410       0.02051
0.174      252.86133       0.58661      13.15429      55.32067    -102.12857    1155.96765    9940.19531       0.02061
0.175      253.14195       0.58716      13.21028      55.58958    -102.04060    1156.67847    9955.79395       0.02067
0.176      253.42577       0.58775      13.24845      55.79946    -101.91904    1157.10425    9970.31641       0.02077
0.177      253.59753       0.58809      13.30359      56.04237    -101.67242    1157.70996    9986.02246       0.02086
0.178      253.80450       0.58840      13.34624      56.20130    -101.49333    1158.21326   10012.08105       0.02094
0.179      254.10358       0.58862      13.38789      56.38436    -101.29485    1158.63794   10029.89062       0.02102
0.180      254.44432       0.58897      13.41370      56.55054    -101.07075    1159.14221   10059.73242       0.02108
0.181      254.68060       0.58937      13.43902      56.80776    -100.90745    1159.53796   10074.61133       0.02117
0.182      254.94872       0.58971      13.47395      56.94076    -100.71803    1159.99866   10087.95215       0.02124
0.183      255.28149       0.59000      13.49604      57.27037    -100.37520    1160.54321   10119.09961       0.02132
0.184      255.53085       0.59023      13.54115      57.47237    -100.14407    1160.93945   10141.45410       0.02138
0.185      255.79401       0.59049      13.57226      57.67072     -99.97327    1161.38635   10148.64844       0.02147
0.186      255.95216       0.59076      13.60497      57.89153     -99.78875    1161.82678   10162.81738       0.02153
0.187      256.35513       0.59095      13.64899      58.19641     -99.58974    1162.27856   10199.61621       0.02166
0.188      256.73596       0.59124      13.68176      58.42548     -99.45610    1162.74719   10223.23438       0.02174
0.189      257.01440       0.59173      13.73193      58.63805     -99.35176    1163.15027   10242.85059       0.02183
0.190      257.30750       0.59202      13.76789      58.75748     -99.18829    1163.48718   10256.21191       0.02190
0.191      257.72888       0.59251      13.78772      58.93624     -99.05745    1163.76929   10276.00000       0.02198
0.192      257.96887       0.59278      13.82009      59.13718     -98.85562    1164.26758   10290.30078       0.02204
0.193      258.18808       0.59310      13.85647      59.33846     -98.70289    1164.61768   10306.86230       0.02216
0.194      258.46463       0.59342      13.89953      59.55536     -98.42031    1164.98401   10326.11230       0.02221
0.195      258.68433       0.59356      13.93890      59.77395     -98.21249    1165.32861   10340.93555       0.02229
0.196      259.10788       0.59388      13.97803      59.91220     -98.06459    1165.67065   10359.55566       0.02236
0.197      259.55084       0.59432      14.02156      60.12253     -97.94948    1166.05786   10376.66992       0.02246
0.198      259.92102       0.59474      14.07028      60.38755     -97.65952    1166.17029   10398.97363       0.02253
0.199      260.10950       0.59505      14.11499      60.65470     -97.46738    1166.39551   10427.20410       0.02261
0.200      260.32220       0.59542      14.14702      60.96679     -97.28876    1166.87439   10450.02051       0.02266
0.201      260.62576       0.59580      14.17756      61.09721     -97.02531    1167.06030   10470.64551       0.02274
0.202      260.98840       0.59608      14.20244      61.37339     -96.84698    1167.31775   10477.91992       0.02284
0.203      261.36243       0.59643      14.23311      61.51894     -96.69735    1167.66235   10489.32324       0.02288
0.204      261.64957       0.59660      14.27163      61.72351     -96.49699    1167.91760   10509.57422       0.02301
0.205      261.99017       0.59691      14.32539      61.93791     -96.31561    1168.13635   10527.45508       0.02310
0.206      262.25372       0.59724      14.36265      62.28791     -96.15488    1168.41797   10543.30273       0.02320
0.207      262.39801       0.59765      14.38557      62.58720     -95.99335    1168.65344   10554.63672       0.02326
0.208      262.64758       0.59828      14.43015      62.77149     -95.82253    1169.10815   10577.53320       0.02335
0.209      263.14859       0.59862      14.45891      62.98033     -95.62062    1169.47400   10588.75977       0.02343
0.210      263.51132       0.59900      14.48714      63.16645     -95.50007    1169.96533   10602.13379       0.02356
0.211      263.81589       0.59934      14.52024      63.54619     -95.32740    1170.22803   10610.46680       0.02368
0.212      264.05557       0.59964      14.54891      63.81086     -95.14169    1170.57922   10618.81641       0.02374
0.213      264.28659       0.59998      14.57310      64.06463     -94.95270    1170.82593   10630.84277       0.02385
0.214      264.43274       0.60015      14.61863      64.27716     -94.81446    1171.02808   10653.37793       0.02391
0.215      264.73657       0.60042      14.65844      64.54810     -94.67359    1171.41125   10672.62598       0.02399
0.216      265.06702       0.60066      14.67457      64.73128     -94.46204    1172.01147   10686.51270       0.02412
0.217      265.20193       0.60103      14.71457      64.82849     -94.32723    1172.20520   10700.25195       0.02420
0.218      265.34628       0.60136      14.74659      65.02308     -94.11982    1172.76160   10722.83887       0.02427
0.219      265.53940       0.60180      14.81076      65.22095     -94.02048    1173.09741   10740.66797       0.02434
0.220      265.90726       0.60204      14.83079      65.56721     -93.79771    1173.48779   10763.50684       0.02441
0.221      266.24008       0.60225      14.86263      65.80857     -93.69123    1173.87329   10776.83105       0.02453
0.222      266.46310       0.60280      14.89307      66.03574     -93.59618    1174.09607   10803.75977       0.02465
0.223      266.74701       0.60314      14.93892      66.31520     -93.42240    1174.39893   10823.62598       0.02474
0.224      266.92050       0.60325      14.96944      66.65725     -93.28426    1174.82983   10842.87891       0.02481
0.225      267.13513       0.60354      15.00725      66.91557     -93.19974    1175.16138   10853.93652       0.02487
0.226      267.36835       0.60386      15.05634      67.36794     -92.95795    1175.42566   10872.59082       0.02490
0.227      267.72565       0.60407      15.10424      67.53205     -92.73817    1175.70862   10889.30957       0.02500
0.228      268.01724       0.60436      15.13131      67.76128     -92.58498    1176.07446   10915.42773       0.02508
0.229      268.45175       0.60456      15.16815      67.90107     -92.46697    1176.42871   10946.79980       0.02518
0.230      268.73422       0.60485      15.20003      68.09942     -92.36803    1176.65674   10965.33887       0.02526
0.231      269.07089       0.60501      15.22894      68.41019     -92.16171    1176.99243   10986.38184       0.02540
0.232      269.35495       0.60531      15.28148      68.56573     -92.02201    1177.45239   10993.42090       0.02550
0.233      269.74429       0.60578      15.34756      68.78505     -91.90937    1177.72864   10999.48438       0.02558
0.234      270.00833       0.60612      15.39243      69.00442     -91.76326    1178.10522   11016.53223       0.02565
0.235      270.25995       0.60628      15.42352      69.20780     -91.55906    1178.34509   11038.35254       0.02575
0.236      270.52936       0.60651      15.46006      69.59305     -91.42934    1178.66589   11057.78516       0.02586
0.237      270.67752       0.60701      15.49658      69.78035     -91.19493    1178.93152   11077.50000       0.02595
0.238      271.06970       0.60730      15.51864      69.96827     -90.96560    1179.20190   11093.43457       0.02603
0.239      271.27460       0.60749      15.54909      70.17555     -90.71116    1179.66943   11110.02832       0.02610
0.240      271.49133       0.60772      15.59130      70.39901     -90.57749    1180.05054   11124.38867       0.02616
0.241      271.79843       0.60795      15.61860      70.74339     -90.43471    1180.29895   11152.77441       0.02624
0.242      272.03137       0.60833      15.67338      71.02376     -90.21112    1180.65930   11176.00195       0.02633
0.243      272.19070       0.60866      15.72128      71.17725     -90.08009    1181.03723   11190.30762       0.02641
0.244      272.33865       0.60872      15.75439      71.40926     -89.95971    1181.13013   11201.22949       0.02646
0.245      272.57736       0.60915      15.78513      71.63811     -89.70040    1181.56006   11210.65918       0.02653
0.246      272.89850       0.60945      15.81038      71.80811     -89.56419    1181.92358   11223.24219       0.02659
0.247      273.09763       0.60970      15.85545      72.01599     -89.36367    1182.13757   11234.43848       0.02669
0.248      273.49246       0.60994      15.88586      72.18372     -89.14192    1182.51562   11250.00879       0.02677
0.249      273.65491       0.61030      15.92334      72.37820     -88.91565    1182.77832   11266.10254       0.02683
0.250      273.99664       0.61055      16.00264      72.53540     -88.79271    1183.00085   11285.18457       0.02693
0.251      274.28210       0.61073      16.07665      72.73272     -88.60045    1183.37207   11302.53516       0.02701
0.252      274.56906       0.61095      16.09696      73.06897     -88.39388    1183.64087   11324.09375       0.02709
0.253      274.83804       0.61123      16.13700      73.44565     -88.17772    1183.83948   11338.61133       0.02720
0.254      275.17230       0.61145      16.16768      73.76751     -88.07136    1184.38965   11361.81152       0.02731
0.255      275.43030       0.61172      16.18461      73.97504     -87.91290    1184.62952   11375.92188       0.02743
0.256      275.67020       0.61207      16.20634      74.21540     -87.73322    1184.91431   11389.92285       0.02750
0.257      275.83850       0.61233      16.27098      74.41817     -87.57677    1185.10107   11409.60742       0.02756
0.258      276.24182       0.61256      16.30856      74.69742     -87.33622    1185.37122   11421.25781       0.02764
0.259      276.52356       0.61278      16.34529      74.98189     -87.21507    1185.65234   11438.00195       0.02769
0.260      276.84857       0.61323      16.38812      75.30365     -87.01304    1185.95642   11465.77246       0.02778
0.261      277.08231       0.61364      16.40720      75.43040     -86.83182    1186.08960   11493.74023       0.02785
0.262      277.37961       0.61398      16.43534      75.72063     -86.67827    1186.42090   11507.92090       0.02794
0.263      277.63715       0.61425      16.47213      75.92552     -86.50654    1186.82251   11518.32812       0.02803
0.264      277.91815       0.61472      16.50978      76.10279     -86.29343    1186.96680   11536.60645       0.02810
0.265      278.31424       0.61510      16.53678      76.26372     -86.15244    1187.40759   11553.78711       0.02816
0.266      278.59158       0.61554      16.58268      76.56886     -85.97704    1187.67566   11585.86035       0.02828
0.267      278.80151       0.61586      16.63849      76.81422     -85.75696    1187.87512   11596.46777       0.02838
0.268      279.01807       0.61625      16.68055      77.03795     -85.57923    1188.15698   11608.88477       0.02850
0.269      279.21194       0.61658      16.70606      77.42192     -85.39848    1188.37952   11624.50488       0.02864
0.270      279.51233       0.61688      16.72887      77.61804     -85.00874    1188.88000   11635.58301       0.02872
0.271      279.74872       0.61723      16.79327      77.79927     -84.70558    1189.32837   11659.62012       0.02879
0.272      280.03934       0.61738      16.82561      77.91616     -84.45978    1189.55542   11684.01367       0.02885
0.273      280.33167       0.61765      16.85443      78.07370     -84.23651    1189.91321   11704.40430       0.02895
0.274      280.59424       0.61783      16.89034      78.47306     -84.14912    1190.13855   11716.73535       0.02900
0.275      280.87177       0.61807      16.92357      78.61401     -84.02103    1190.66467   11732.86816       0.02906
0.276      281.20227       0.61840      16.95426      78.77942     -83.79891    1190.91431   11754.32520       0.02910
0.277      281.43088       0.61854      16.98796      79.00021     -83.60278    1191.18054   11766.55566       0.02918
0.278      281.68491       0.61885      17.00728      79.24859     -83.33115    1191.51343   11795.94531       0.02925
0.279      281.89828       0.61911      17.05721      79.42043     -83.17645    1191.86292   11805.49414       0.02930
0.280      282.20905       0.61962      17.07847      79.78642     -82.96641    1192.29602   11811.95801       0.02940
0.281      282.63394       0.61986      17.12097      80.10168     -82.50495    1192.51526   11838.32520       0.02945
0.282      282.82663       0.62020      17.16122      80.24821     -82.34207    1192.74890   11852.20801       0.02950
0.283      283.02957       0.62048      17.19561      80.56111     -82.10188    1192.94653   11870.19141       0.02956
0.284      283.33298       0.62082      17.24152      80.69937     -81.84378    1193.15759   11891.18457       0.02964
0.285      283.58765       0.62115      17.27404      81.04777     -81.58848    1193.46802   11922.94824       0.02970
0.286      283.84995       0.62142      17.31710      81.19833     -81.31635    1193.66528   11941.18359       0.02976
0.287      284.15826       0.62173      17.34756      81.45005     -81.14195    1194.04053   11960.78320       0.02988
0.288      284.53104       0.62204      17.37217      81.63624     -80.85313    1194.30750   11969.08008       0.02997
0.289      284.83246       0.62226      17.39726      81.95827     -80.62218    1194.51062   11991.95605       0.03001
0.290      285.18304       0.62257      17.41757      82.31681     -80.47244    1194.86987   12006.70312       0.03009
0.291      285.36807       0.62294      17.48535      82.79716     -80.16343    1195.20789   12023.79395       0.03020
0.292      285.58356       0.62321      17.51903      82.96198     -79.82835    1195.57666   12042.63477       0.03028
0.293      285.81210       0.62354      17.54129      83.21906     -79.70950    1195.68921   12068.00195       0.03035
0.294      286.13052       0.62392      17.56855      83.39253     -79.50656    1195.97119   12075.02246       0.03044
0.295      286.48276       0.62419      17.61975      83.63534     -79.24940    1196.16882   12093.73633       0.03053
0.296      286.64249       0.62441      17.64803      83.89110     -78.94256    1196.53857   12108.18164       0.03058
0.297      286.82416       0.62457      17.67086      84.07642     -78.75567    1196.94482   12129.34277       0.03064
0.298      287.09451       0.62475      17.70661      84.29881     -78.49866    1197.17212   12138.03223       0.03071
0.299      287.41830       0.62498      17.75881      84.47001     -78.25485    1197.36401   12165.24805       0.03087
0.300      287.70306       0.62527      17.78252      84.85631     -78.01765    1197.56445   12178.90625       0.03100
0.301      287.98154       0.62553      17.84151      85.01916     -77.84759    1197.81787   12188.89160       0.03108
0.302      288.15381       0.62561      17.86176      85.24384     -77.56706    1198.19409   12204.45312       0.03116
0.303      288.36404       0.62573      17.90971      85.37806     -77.10661    1198.56104   12219.88379       0.03127
0.304      288.52011       0.62621      17.94231      85.87846     -76.86664    1198.80310   12238.65918       0.03134
0.305      288.93823       0.62664      17.96925      86.23517     -76.53423    1199.06384   12249.23145       0.03141
0.306      289.14575       0.62684      18.00061      86.42223     -76.32128    1199.33105   12273.91211       0.03148
0.307      289.37421       0.62731      18.02929      86.57398     -76.13518    1199.67944   12293.72168       0.03154
0.308      289.63116       0.62749      18.04953      86.69299     -75.94556    1200.16724   12314.57422       0.03164
0.309      289.83087       0.62775      18.09302      86.88509     -75.75420    1200.38879   12323.72266       0.03171
0.310      290.13934       0.62802      18.13473      87.10915     -75.28593    1200.72778   12339.58203       0.03179
0.311      290.30389       0.62822      18.16408      87.43250     -75.06211    1201.21667   12355.43848       0.03188
0.312      290.52136       0.62853      18.19164      87.58531     -74.64394    1201.43457   12373.59570       0.03196
0.313      290.91809       0.62887      18.23159      87.81352     -74.33948    1201.69226   12391.26074       0.03201
0.314      291.20654       0.62921      18.26268      87.97150     -73.89043    1202.01245   12411.54492       0.03211
0.315      291.45294       0.62942      18.31613      88.27224     -73.44822    1202.22607   12432.33496       0.03219
0.316      291.72940       0.62960      18.35363      88.57161     -73.03629    1202.46899   12462.94824       0.03228
0.317      292.14206       0.63006      18.37798      88.80283     -72.63377    1202.66895   12473.04395       0.03232
0.318      292.37997       0.63024      18.39804      88.96135     -72.39424    1203.17480   12492.31738       0.03239
0.319      292.62595       0.63048      18.42166      89.20774     -72.11478    1203.38428   12505.54883       0.03245
0.320      292.86472       0.63071      18.44858      89.34702     -71.69225    1203.56775   12520.82910       0.03254
0.321      293.11261       0.63087      18.46657      89.69028     -71.27171    1203.90125   12541.32422       0.03263
0.322      293.37512       0.63114      18.50631      90.07075     -70.90845    1204.10046   12558.35254       0.03267
0.323      293.69839       0.63135      18.53977      90.41406     -70.61834    1204.43640   12583.00684       0.03277
0.324      294.09027       0.63173      18.56915      90.58590     -70.43369    1204.76111   12600.15137       0.03288
0.325      294.47800       0.63203      18.58612      90.93485     -69.86642    1204.95105   12620.99414       0.03296
0.326      294.73871       0.63224      18.61772      91.18793     -69.41589    1205.16077   12635.96680       0.03303
0.327      294.94272       0.63242      18.67190      91.47690     -69.24097    1205.39282   12659.58203       0.03311
0.328      295.10953       0.63267      18.71575      91.81872     -68.94765    1205.59070   12673.24414       0.03320
0.329      295.50146       0.63304      18.76005      92.17770     -68.36911    1205.79980   12691.02148       0.03327
0.330      295.87506       0.63327      18.79738      92.43596     -67.97192    1206.16101   12711.05566       0.03331
0.331      296.04572       0.63359      18.84292      92.70501     -67.59769    1206.40515   12728.79590       0.03338
0.332      296.32587       0.63379      18.87324      92.99026     -67.15542    1206.72925   12745.68164       0.03345
0.333      296.60004       0.63402      18.90305      93.32569     -66.82027    1206.92871   12775.73926       0.03352
0.334      296.86172       0.63419      18.92047      93.61798     -66.19089    1207.14575   12793.64941       0.03358
0.335      296.99469       0.63448      18.94145      94.27188     -65.89329    1207.46204   12808.62598       0.03366
0.336      297.18854       0.63472      18.97130      94.53652     -65.31240    1207.74744   12827.99121       0.03378
0.337      297.71548       0.63502      18.99979      94.94830     -65.06078    1207.96667   12841.16113       0.03382
0.338      297.95569       0.63531      19.03809      95.28146     -64.42954    1208.34473   12859.78613       0.03388
0.339      298.23483       0.63578      19.07384      95.46577     -64.19691    1208.61658   12879.20117       0.03395
0.340      298.45129       0.63594      19.08871      95.71331     -63.87596    1208.90369   12894.04492       0.03405
0.341      298.89584       0.63622      19.13258      95.99957     -63.49527    1209.17712   12936.07227       0.03411
0.342      299.16565       0.63659      19.14944      96.38783     -62.81626    1209.42798   12951.91699       0.03418
0.343      299.40189       0.63680      19.16441      96.58846     -62.36922    1209.68213   12973.26855       0.03425
0.344      299.71756       0.63708      19.18500      96.80963     -61.74599    1209.87854   12996.24805       0.03434
0.345      300.04697       0.63748      19.20228      97.12072     -61.48700    1210.06897   13007.93164       0.03443
0.346      300.23703       0.63778      19.23684      97.38231     -61.11744    1210.21729   13027.34375       0.03451
0.347      300.85965       0.63807      19.25360      97.49455     -60.53683    1210.52979   13056.64258       0.03463
0.348      301.31204       0.63844      19.31169      97.70210     -59.99049    1210.88220   13074.04590       0.03475
0.349      301.55698       0.63872      19.33852      97.90441     -59.47695    1211.12341   13086.22070       0.03483
0.350      301.81595       0.63909      19.37192      98.08198     -58.73357    1211.32996   13109.66602       0.03487
0.351      302.21588       0.63945      19.41813      98.37875     -58.25087    1211.50452   13129.05078       0.03499
0.352      302.55899       0.63974      19.45573      98.67800     -57.72667    1211.79126   13150.07227       0.03505
0.353      302.86945       0.64008      19.50864      98.99133     -57.28280    1212.05176   13165.08203       0.03510
0.354      303.14194       0.64047      19.54641      99.20423     -56.57777    1212.24634   13183.75195       0.03516
0.355      303.37589       0.64077      19.58235      99.46217     -55.81268    1212.47620   13205.79785       0.03525
0.356      303.77097       0.64092      19.61560      99.63082     -55.35356    1212.66248   13216.77246       0.03535
0.357      304.12924       0.64119      19.64758      99.97739     -54.90054    1212.99072   13246.27441       0.03541
0.358      304.42239       0.64143      19.69218     100.38250     -54.43054    1213.25403   13266.48828       0.03547
0.359      304.82690       0.64164      19.73081     100.53575     -54.05267    1213.39270   13284.69434       0.03557
0.360      305.08203       0.64188      19.76488     100.84399     -53.56616    1213.67102   13307.46680       0.03563
0.361      305.53220       0.64220      19.78497     101.09869     -52.85085    1213.91113   13324.09082       0.03570
0.362      305.73196       0.64248      19.80924     101.36388     -52.27726    1214.17468   13343.61621       0.03577
0.363      306.01712       0.64283      19.83535     101.75364     -51.74669    1214.56812   13360.01465       0.03586
0.364      306.40704       0.64314      19.88954     101.89585     -51.22676    1214.80505   13378.32812       0.03591
0.365      306.61215       0.64327      19.93247     102.00658     -50.58942    1215.01929   13391.40039       0.03600
0.366      306.77979       0.64350      19.96139     102.22014     -49.83818    1215.29492   13421.47852       0.03611
0.367      306.99210       0.64394      20.00299     102.54433     -49.10522    1215.53345   13444.84473       0.03621
0.368      307.24728       0.64426      20.04418     102.75005     -48.53002    1215.81555   13470.02734       0.03628
0.369      307.51801       0.64469      20.08569     102.98571     -48.09666    1215.93103   13482.12500       0.03634
0.370      307.80927       0.64499      20.10130     103.29282     -47.62716    1216.13831   13499.61133       0.03643
0.371      308.28738       0.64521      20.14591     103.42387     -46.65416    1216.52905   13516.66797       0.03648
0.372      308.50925       0.64545      20.15986     103.85152     -45.77401    1216.77979   13548.70801       0.03657
0.373      308.66580       0.64566      20.17607     104.18807     -45.28127    1217.09119   13571.88281       0.03662
0.374      308.99640       0.64586      20.21298     104.50330     -44.63670    1217.33569   13585.34668       0.03670
0.375      309.24377       0.64597      20.23095     104.78068     -43.87718    1217.53491   13611.60742       0.03680
0.376      309.40536       0.64627      20.25840     105.18464     -43.44594    1217.79944   13635.88770       0.03690
0.377      309.62048       0.64655      20.27994     105.53629     -42.85097    1217.97473   13666.01270       0.03694
0.378      309.94464       0.64686      20.30600     105.91575     -42.49069    1218.13159   13684.20996       0.03706
0.379      310.19559       0.64713      20.33297     106.37921     -41.41598    1218.37183   13711.36523       0.03713
0.380      310.55072       0.64730      20.36001     106.69078     -40.57422    1218.63782   13739.73340       0.03720
0.381      310.76105       0.64771      20.37739     107.01958     -39.93781    1218.87354   13756.67871       0.03728
0.382      311.21564       0.64804      20.40874     107.45110     -38.85518    1219.17102   13779.42578       0.03734
0.383      311.47464       0.64833      20.45942     108.02115     -37.87826    1219.31299   13795.37988       0.03740
0.384      311.77997       0.64861      20.50168     108.32263     -37.00771    1219.49915   13806.97656       0.03747
0.385      312.02649       0.64909      20.53384     108.65352     -36.42525    1219.83374   13818.65625       0.03760
0.386      312.30475       0.64927      20.57552     109.02629     -36.22894    1220.17896   13836.06934       0.03767
0.387      312.53751       0.64945      20.61683     109.36907     -35.51961    1220.33459   13854.18945       0.03778
0.388      312.92545       0.64979      20.67122     109.85237     -34.65512    1220.49768   13882.19922       0.03786
0.389      313.14044       0.65013      20.72225     110.15523     -34.02887    1220.74182   13908.24512       0.03792
0.390      313.30475       0.65049      20.76311     110.58165     -33.33839    1220.96350   13921.38965       0.03804
0.391      313.62598       0.65079      20.77324     110.95058     -32.86542    1221.08923   13948.63184       0.03812
0.392      313.83429       0.65108      20.81411     111.51711     -31.96637    1221.42700   13968.18750       0.03818
0.393      314.27411       0.65131      20.85828     111.96300     -30.69762    1221.58533   13982.44238       0.03826
0.394      314.61533       0.65153      20.91623     112.24940     -29.80005    1221.72351   14010.10156       0.03833
0.395      314.92795       0.65177      20.93701     112.51587     -28.84345    1222.00610   14023.79102       0.03845
0.396      315.26733       0.65204      20.95631     112.70778     -27.87503    1222.28943   14042.54102       0.03854
0.397      315.46317       0.65227      21.01082     113.01034     -27.07805    1222.53015   14063.16895       0.03864
0.398      315.86926       0.65249      21.03294     113.35609     -25.96810    1222.72827   14083.79590       0.03875
0.399      316.13345       0.65269      21.06028     113.75240     -25.14479    1222.91736   14114.75195       0.03881
0.400      316.50204       0.65293      21.08823     114.18264     -24.06558    1223.10742   14144.98828       0.03888
0.401      316.82138       0.65324      21.11646     114.41245     -23.42223    1223.29932   14166.44336       0.03894
0.402      317.09372       0.65360      21.15342     115.43079     -21.81403    1223.51111   14184.18555       0.03906
0.403      317.51868       0.65375      21.17309     115.83057     -20.91616    1223.71704   14208.17188       0.03913
0.404      318.09702       0.65396      21.19469     116.21569     -20.23956    1223.99841   14239.60059       0.03919
0.405      318.40945       0.65423      21.23250     116.62560     -19.25216    1224.19421   14265.33105       0.03924
0.406      318.64902       0.65452      21.24617     117.33807     -18.46057    1224.46899   14272.77637       0.03935
0.407      318.91806       0.65479      21.26922     117.85759     -17.10860    1224.64160   14293.36426       0.03941
0.408      319.19141       0.65503      21.31425     118.25688     -16.46380    1224.89636   14323.05859       0.03950
0.409      319.33817       0.65545      21.33981     118.63008     -15.81359    1225.20728   14342.81445       0.03956
0.410      319.80261       0.65565      21.36344     119.04151     -15.19501    1225.40881   14370.02734       0.03965
0.411      320.15454       0.65609      21.40106     119.51926     -14.54156    1225.59497   14387.92090       0.03972
0.412      320.49152       0.65627      21.46415     119.96567     -13.17751    1225.81921   14411.00684       0.03982
0.413      320.71405       0.65650      21.49881     120.44986     -12.26595    1226.18579   14427.74512       0.03988
0.414      321.22009       0.65666      21.53338     120.95532     -11.63689    1226.29883   14448.08594       0.03999
0.415      321.38913       0.65688      21.55914     121.44546     -11.17816    1226.42712   14487.95703       0.04005
0.416      321.74774       0.65710      21.58843     121.81272      -9.80740    1226.69641   14510.32617       0.04012
0.417      322.07117       0.65740      21.62164     122.22221      -9.29600    1226.88037   14529.86816       0.04020
0.418      322.36478       0.65766      21.63608     122.81374      -8.38171    1227.01453   14540.17383       0.04029
0.419      322.69034       0.65803      21.67531     123.41645      -7.19745    1227.20508   14561.87988       0.04038
0.420      322.92535       0.65826      21.71246     124.04922      -6.38810    1227.47070   14583.66113       0.04046
0.421      323.35071       0.65871      21.75205     124.34234      -5.73420    1227.65540   14603.18750       0.04054
0.422      323.62146       0.65887      21.78626     125.01081      -5.20373    1227.87036   14622.24121       0.04062
0.423      324.10339       0.65923      21.83056     125.74750      -4.50542    1228.02063   14652.51758       0.04073
0.424      324.42923       0.65954      21.86519     126.80724      -3.61707    1228.24548   14675.25391       0.04080
0.425      324.72217       0.65976      21.88871     127.64110      -3.09288    1228.43677   14690.39160       0.04086
0.426      325.06525       0.66004      21.93310     128.04863      -2.36301    1228.58044   14708.21191       0.04092
0.427      325.28995       0.66031      21.97302     128.83644      -1.65005    1228.81238   14742.10059       0.04099
0.428      325.51709       0.66057      22.00120     129.41513      -0.80619    1229.10181   14760.96875       0.04105
0.429      325.74927       0.66080      22.03424     130.35187      -0.09558    1229.29773   14779.23828       0.04116
0.430      325.96637       0.66098      22.08007     130.68910       0.92874    1229.51855   14793.31738       0.04124
0.431      326.23773       0.66118      22.10108     131.23572       1.46358    1229.77136   14810.50781       0.04130
0.432      326.63943       0.66150      22.14236     132.03346       2.12296    1229.96741   14837.46973       0.04140
0.433      327.02493       0.66167      22.16175     132.54228       2.93444    1230.15259   14865.47852       0.04146
0.434      327.38040       0.66208      22.19386     133.08270       3.50104    1230.39783   14882.77441       0.04154
0.435      327.70102       0.66242      22.21958     134.35883       3.98101    1230.69653   14909.33594       0.04165
0.436      328.02225       0.66268      22.26685     135.18033       4.83394    1230.88721   14918.78125       0.04171
0.437      328.33533       0.66303      22.28304     135.94000       5.85536    1231.09619   14931.06836       0.04182
0.438      328.58194       0.66325      22.30478     136.49051       6.59885    1231.30530   14946.02148       0.04195
0.439      328.88947       0.66353      22.34133     137.35161       7.20106    1231.52429   14968.10254       0.04201
0.440      329.18390       0.66380      22.39386     138.14607       7.75371    1231.75061   15003.65527       0.04210
0.441      329.60931       0.66397      22.41596     138.66963       8.28667    1231.99805   15025.12793       0.04216
0.442      329.89560       0.66427      22.44593     139.40401       8.87070    1232.31824   15058.90918       0.04223
0.443      330.14584       0.66461      22.46318     139.68039       9.57086    1232.59705   15082.95215       0.04230
0.444      330.50070       0.66483      22.48766     140.44633       9.99117    1232.80420   15096.15723       0.04238
0.445      330.90021       0.66504      22.50733     141.31071      10.51240    1233.05261   15121.73340       0.04243
0.446      331.25696       0.66531      22.56998     141.88130      11.00676    1233.22607   15134.54395       0.04252
0.447      331.64917       0.66552      22.59793     143.19235      11.72911    1233.46887   15161.70215       0.04262
0.448      332.00766       0.66579      22.64988     143.88763      12.42142    1233.58618   15187.87891       0.04269
0.449      332.32571       0.66605      22.67897     145.01039      13.05850    1233.78284   15211.21680       0.04277
0.450      332.57422       0.66631      22.71141     145.51561      13.69055    1233.99915   15234.99805       0.04288
0.451      333.12839       0.66669      22.74326     146.60669      14.48009    1234.16296   15246.71777       0.04299
0.452      333.39252       0.66702      22.77976     147.28635      15.05006    1234.35095   15283.76270       0.04305
0.453      333.76724       0.66720      22.80182     148.13095      15.96204    1234.58484   15299.05176       0.04309
0.454      333.99231       0.66741      22.82866     148.79648      16.62770    1234.84326   15318.69824       0.04320
0.455      334.29007       0.66773      22.85663     149.36594      17.49680    1235.12354   15352.53809       0.04328
0.456      334.63147       0.66801      22.87318     150.46846      17.99825    1235.36743   15366.00586       0.04336
0.457      335.01590       0.66815      22.90562     151.75287      18.56787    1235.47290   15403.42773       0.04345
0.458      335.39520       0.66849      22.92944     152.48158      18.98946    1235.67151   15429.92578       0.04350
0.459      335.65744       0.66866      22.98176     153.04422      19.69081    1235.89490   15444.97852       0.04354
0.460      335.91370       0.66889      23.01747     153.61938      20.41218    1236.13818   15478.90332       0.04363
0.461      336.44196       0.66911      23.03853     154.51224      21.03868    1236.31543   15508.26562       0.04374
0.462      336.63458       0.66932      23.06742     155.30688      21.56529    1236.45068   15523.23535       0.04382
0.463      336.90045       0.66954      23.09322     156.20416      22.08543    1236.66907   15537.99805       0.04393
0.464      337.38547       0.66973      23.12759     156.92853      22.90960    1236.86572   15551.14551       0.04401
0.465      337.63855       0.66995      23.16997     157.31346      23.48148    1237.07361   15579.02148       0.04423
0.466      337.90009       0.67015      23.20101     158.05898      23.74678    1237.27576   15595.87109       0.04434
0.467      338.04572       0.67040      23.22486     158.93925      24.19578    1237.35876   15636.27441       0.04443
0.468      338.51901       0.67063      23.26315     159.87164      24.91010    1237.51807   15681.98633       0.04450
0.469      338.76520       0.67079      23.30018     160.77435      25.22207    1237.83252   15712.86914       0.04454
0.470      339.11365       0.67111      23.33175     161.60182      25.82627    1238.01782   15733.28027       0.04460
0.471      339.34070       0.67149      23.35578     162.44127      26.23695    1238.13013   15757.55273       0.04466
0.472      339.88068       0.67186      23.37209     163.30856      26.69808    1238.32214   15774.16211       0.04474
0.473      340.09088       0.67206      23.40105     163.93686      27.50857    1238.65369   15797.41992       0.04484
0.474      340.34702       0.67228      23.45410     164.43562      28.03454    1238.85913   15813.03125       0.04495
0.475      340.66510       0.67257      23.49328     165.07014      28.87934    1238.98340   15857.07129       0.04503
0.476      341.04456       0.67277      23.52687     166.58687      29.28917    1239.09717   15886.29199       0.04511
0.477      341.36902       0.67313      23.56257     167.09315      29.79530    1239.29639   15916.57715       0.04520
0.478      341.71698       0.67340      23.59493     167.78975      30.00977    1239.54846   15931.39648       0.04528
0.479      341.98563       0.67372      23.66250     168.77478      30.35561    1239.90002   15945.85059       0.04536
0.480      342.25644       0.67394      23.68160     169.34839      31.02137    1240.20996   15970.37988       0.04545
0.481      342.62564       0.67412      23.71322     169.77481      31.67144    1240.35925   16001.10840       0.04554
0.482      342.75623       0.67432      23.74274     170.55559      32.11932    1240.49585   16019.66211       0.04560
0.483      343.14206       0.67455      23.78635     170.98677      32.54251    1240.73254   16037.44629       0.04566
0.484      343.51147       0.67486      23.82249     171.54604      32.92907    1240.90881   16072.14551       0.04578
0.485      343.83328       0.67507      23.88111     172.07072      33.32113    1241.11963   16089.44238       0.04587
0.486      344.11859       0.67534      23.92080     172.53484      33.71952    1241.21997   16115.70801       0.04591
0.487      344.43652       0.67550      23.94760     173.31844      34.27903    1241.37988   16131.03418       0.04597
0.488      344.83466       0.67571      23.96356     174.05151      34.71971    1241.51416   16168.38379       0.04606
0.489      345.13504       0.67589      24.00152     174.62845      35.15311    1241.71973   16192.05859       0.04614
0.490      345.44867       0.67614      24.05684     175.27678      35.48850    1241.83093   16209.97656       0.04627
0.491      345.63129       0.67634      24.08819     175.73415      36.00151    1242.01526   16245.74512       0.04635
0.492      345.95294       0.67660      24.10266     176.18176      36.42126    1242.31714   16273.87598       0.04642
0.493      346.33395       0.67683      24.13912     176.66144      36.98258    1242.60779   16300.32715       0.04658
0.494      346.66452       0.67697      24.16644     177.32784      37.34562    1242.78223   16315.67188       0.04667
0.495      347.01791       0.67713      24.21068     177.96100      37.56678    1242.91626   16333.96680       0.04674
0.496      347.32944       0.67741      24.25408     178.24225      38.13841    1243.12646   16346.50488       0.04685
0.497      347.65250       0.67785      24.28112     178.99945      38.79744    1243.24170   16377.22852       0.04695
0.498      347.95468       0.67795      24.33282     179.41486      39.09491    1243.37427   16404.85156       0.04704
0.499      348.42358       0.67831      24.38169     179.67999      39.36724    1243.66553   16426.80859       0.04717
0.500      349.24164       0.67844      24.40367     180.11809      39.75970    1243.85925   16469.83984       0.04729
0.501      349.59915       0.67863      24.42778     180.50191      40.10552    1244.24316   16505.18164       0.04738
0.502      350.05753       0.67878      24.45195     180.94656      40.39438    1244.39490   16528.47266       0.04744
0.503      350.96463       0.67912      24.49055     181.24419      40.93435    1244.54956   16556.11133       0.04752
0.504      351.25055       0.67928      24.53059     181.63995      41.13263    1244.71741   16586.12500       0.04757
0.505      351.63565       0.67942      24.58956     182.06206      41.47888    1244.88318   16610.58594       0.04765
0.506      352.09134       0.67973      24.63822     182.73044      41.84614    1245.06177   16642.64453       0.04772
0.507      352.64435       0.67991      24.66544     183.45978      42.16419    1245.36267   16666.39844       0.04778
0.508      353.00098       0.68009      24.70089     183.92163      42.55421    1245.49097   16696.06250       0.04786
0.509      353.33618       0.68038      24.74384     184.98140      42.91932    1245.79736   16725.72266       0.04797
0.510      353.81589       0.68056      24.77949     185.49864      43.22592    1246.01355   16764.13672       0.04801
0.511      354.40671       0.68092      24.80510     185.96060      43.68224    1246.13501   16804.92383       0.04809
0.512      354.85535       0.68119      24.85265     186.30899      44.08116    1246.26697   16843.03906       0.04815
0.513      355.29077       0.68153      24.86819     186.69197      44.40374    1246.40540   16863.64453       0.04822
0.514      355.73959       0.68168      24.90835     187.04988      44.71513    1246.69080   16889.90430       0.04826
0.515      356.07574       0.68186      24.94506     187.28778      44.96443    1246.98364   16929.66797       0.04836
0.516      356.34360       0.68207      24.99496     187.91179      45.24393    1247.23010   16942.57031       0.04845
0.517      356.64871       0.68240      25.01693     188.41052      45.33434    1247.43164   16988.04102       0.04851
0.518      356.92218       0.68263      25.03146     188.96883      45.61054    1247.59888   17008.49805       0.04861
0.519      357.43088       0.68305      25.07591     189.34718      45.84982    1247.82947   17050.72266       0.04869
0.520      357.96225       0.68330      25.11718     189.61778      46.18103    1247.97766   17091.95312       0.04881
0.521      358.38293       0.68347      25.13520     190.16029      46.35756    1248.23535   17123.58398       0.04889
0.522      358.86124       0.68374      25.15771     190.61005      46.73003    1248.55518   17138.66406       0.04894
0.523      358.98514       0.68394      25.20008     190.96153      46.95243    1248.67432   17171.91602       0.04902
0.524      359.40836       0.68408      25.22029     191.24977      47.06137    1248.82422   17210.92188       0.04915
0.525      359.58310       0.68437      25.23724     191.84409      47.37455    1249.06311   17243.14844       0.04925
0.526      359.89557       0.68464      25.26280     192.40099      47.74328    1249.27014   17278.63477       0.04932
0.527      360.75369       0.68497      25.29006     192.71844      47.98281    1249.45459   17316.06055       0.04945
0.528      361.03003       0.68527      25.32566     193.23114      48.34503    1249.76099   17342.86133       0.04955
0.529      361.36246       0.68562      25.35036     193.56081      48.74724    1249.99695   17361.55664       0.04963
0.530      361.75198       0.68592      25.38582     194.05789      48.91861    1250.35461   17376.45117       0.04969
0.531      362.00436       0.68609      25.43454     194.29027      49.14790    1250.52026   17397.57227       0.04976
0.532      362.42276       0.68646      25.46713     194.87317      49.45089    1250.82275   17424.79102       0.04982
0.533      362.84247       0.68681      25.50566     195.27271      49.76121    1250.97375   17457.21289       0.04991
0.534      363.45505       0.68709      25.55284     195.56738      50.09337    1251.35217   17476.40234       0.04999
0.535      363.87500       0.68731      25.59015     195.92537      50.37285    1251.67505   17501.40234       0.05006
0.536      364.35043       0.68752      25.63469     196.34528      50.79357    1251.95300   17539.87500       0.05015
0.537      364.61243       0.68785      25.68694     196.85568      51.19197    1252.15137   17570.93555       0.05024
0.538      365.15723       0.68807      25.71771     197.18938      51.77847    1252.44592   17596.30664       0.05033
0.539      365.64413       0.68846      25.77003     197.66818      52.11977    1252.67529   17617.94141       0.05039
0.540      366.02380       0.68875      25.80843     197.88617      52.27667    1252.85657   17634.21875       0.05045
0.541      366.47034       0.68896      25.83966     198.24600      52.65219    1252.98376   17660.15430       0.05054
0.542      366.69821       0.68923      25.87311     198.63251      52.87744    1253.20752   17685.34180       0.05066
0.543      366.90088       0.68954      25.90681     199.10376      53.03114    1253.46533   17700.79688       0.05076
0.544      367.32681       0.68969      25.93778     199.46124      53.21431    1253.73291   17719.81055       0.05082
0.545      367.80341       0.69003      25.97046     199.70529      53.40767    1253.96265   17768.71484       0.05089
0.546      368.19830       0.69026      26.02809     199.94464      53.72336    1254.07202   17795.33008       0.05096
0.547      368.63943       0.69038      26.08142     200.34076      53.98210    1254.30139   17814.68555       0.05104
0.548      369.05994       0.69067      26.10579     200.86053      54.31403    1254.66431   17837.13477       0.05113
0.549      369.28204       0.69096      26.15033     201.15799      54.46994    1254.78711   17865.74219       0.05119
0.550      369.59323       0.69130      26.17665     201.31003      54.81336    1255.01147   17901.81055       0.05129
0.551      369.99149       0.69154      26.22682     201.82401      55.10884    1255.33691   17926.60547       0.05137
0.552      370.31223       0.69192      26.26022     202.33380      55.32876    1255.59216   17951.77344       0.05144
0.553      370.79623       0.69229      26.27918     202.65010      55.54446    1255.92407   17994.88672       0.05152
0.554      370.97311       0.69259      26.32658     202.89528      55.74794    1256.18994   18016.86719       0.05158
0.555      371.27225       0.69279      26.36763     203.27206      55.96279    1256.43579   18047.99805       0.05164
0.556      371.88474       0.69300      26.38485     203.60062      56.18049    1256.69080   18076.79688       0.05173
0.557      372.25800       0.69311      26.40504     203.87494      56.34342    1256.88611   18116.60938       0.05183
0.558      372.66653       0.69348      26.46078     204.18069      56.71208    1257.11328   18159.59766       0.05197
0.559      373.03540       0.69370      26.48380     204.53528      56.90707    1257.38513   18187.10742       0.05206
0.560      373.50412       0.69398      26.50446     204.91502      57.19898    1257.69373   18216.03711       0.05216
0.561      373.96503       0.69438      26.51764     205.19972      57.35846    1257.89136   18245.65430       0.05225
0.562      374.21890       0.69477      26.54200     205.46468      57.53927    1258.05286   18290.09375       0.05238
0.563      374.57330       0.69493      26.55799     205.67195      57.72655    1258.28271   18319.60742       0.05244
0.564      375.02844       0.69516      26.58260     206.05548      57.93052    1258.42285   18351.25586       0.05255
0.565      375.38208       0.69544      26.64599     206.39003      58.13247    1258.63757   18379.83594       0.05268
0.566      375.69153       0.69564      26.66211     206.83334      58.29976    1258.90088   18405.87305       0.05277
0.567      376.07449       0.69601      26.68816     207.05014      58.47602    1259.07544   18441.95703       0.05280
0.568      376.67245       0.69626      26.71860     207.28200      58.67375    1259.33728   18482.00977       0.05290
0.569      377.23962       0.69647      26.75975     207.62442      58.87171    1259.51135   18514.13281       0.05298
0.570      377.75125       0.69680      26.79612     207.99020      59.12738    1259.80652   18546.37891       0.05304
0.571      378.05759       0.69711      26.83823     208.22098      59.25972    1260.12927   18583.18359       0.05314
0.572      378.37393       0.69753      26.86304     208.67363      59.38516    1260.31128   18608.73633       0.05327
0.573      378.55453       0.69774      26.89353     208.89282      59.65012    1260.41382   18639.92383       0.05338
0.574      379.01437       0.69786      26.93119     209.33591      59.81514    1260.62500   18696.94141       0.05344
0.575      379.55545       0.69814      26.97024     209.67308      60.00780    1260.80505   18717.80078       0.05353
0.576      379.88904       0.69834      26.98942     210.07657      60.27213    1261.07739   18736.58398       0.05368
0.577      380.36917       0.69853      27.01532     210.30479      60.45846    1261.31812   18767.50391       0.05376
0.578      380.71268       0.69879      27.05154     210.63121      60.63290    1261.44946   18800.80859       0.05391
0.579      381.14230       0.69902      27.06804     210.95908      60.93184    1261.93274   18839.39453       0.05404
0.580      381.45132       0.69925      27.11168     211.30194      61.10522    1262.04443   18877.56836       0.05412
0.581      381.82806       0.69940      27.14087     211.74310      61.30120    1262.14612   18910.12109       0.05419
0.582      382.15848       0.69965      27.16072     212.24590      61.53788    1262.43872   18933.84766       0.05425
0.583      382.57281       0.70000      27.19627     212.55310      61.84168    1262.66602   18973.89648       0.05432
0.584      383.11765       0.70036      27.22676     212.87755      62.00078    1262.81934   19032.06055       0.05436
0.585      383.42822       0.70060      27.26102     213.25633      62.20292    1263.00647   19075.20508       0.05445
0.586      383.87894       0.70088      27.29448     213.54948      62.39042    1263.16162   19096.12305       0.05455
0.587      384.23691       0.70123      27.32166     213.82845      62.58521    1263.33472   19124.89453       0.05469
0.588      384.87012       0.70150      27.36229     214.25891      62.81123    1263.52563   19154.08594       0.05474
0.589      385.35193       0.70169      27.39676     214.64949      62.96429    1263.65234   19174.35352       0.05481
0.590      386.03076       0.70193      27.44849     214.94440      63.09136    1263.83264   19213.81250       0.05489
0.591      386.42242       0.70226      27.50379     215.11333      63.29545    1264.07227   19242.19141       0.05500
0.592      386.92746       0.70253      27.52996     215.27623      63.49932    1264.25903   19271.08203       0.05511
0.593      387.63336       0.70272      27.57656     215.72818      63.62730    1264.47742   19292.68164       0.05517
0.594      388.05380       0.70317      27.59291     215.88165      63.87502    1264.76135   19315.65039       0.05527
0.595      388.58264       0.70343      27.62000     216.16507      64.26948    1265.00769   19336.63477       0.05536
0.596      389.00421       0.70367      27.67849     216.53683      64.48879    1265.13171   19374.07227       0.05543
0.597      389.19275       0.70387      27.70325     216.75943      64.73038    1265.39014   19406.13281       0.05550
0.598      389.56769       0.70408      27.72985     216.99794      64.91814    1265.63525   19423.37891       0.05557
0.599      390.07321       0.70432      27.76730     217.12921      65.16432    1265.78186   19457.53516       0.05567
0.600      390.50540       0.70475      27.79631     217.52237      65.51760    1266.27551   19475.06055       0.05573
0.601      390.91797       0.70501      27.84179     217.92226      65.68839    1266.46021   19510.44727       0.05581
0.602      391.20404       0.70516      27.87331     218.29166      65.79569    1266.55310   19546.13867       0.05592
0.603      391.60513       0.70537      27.90307     218.46220      66.08330    1266.70215   19579.92969       0.05605
0.604      392.36288       0.70615      27.93453     218.61575      66.16913    1266.87268   19617.41992       0.05616
0.605      392.77435       0.70646      27.95441     218.84355      66.28763    1267.02002   19656.77539       0.05626
0.606      393.23566       0.70661      27.97388     219.08214      66.47210    1267.26843   19713.96875       0.05634
0.607      393.64078       0.70692      28.01790     219.48772      66.66879    1267.41931   19756.98242       0.05645
0.608      394.20401       0.70737      28.03663     219.68401      66.87726    1267.51990   19796.60742       0.05655
0.609      394.45340       0.70759      28.06832     219.90144      67.11256    1267.81543   19827.16602       0.05667
0.610      395.41446       0.70811      28.09566     220.30122      67.48804    1267.94763   19888.94336       0.05674
0.611      395.80453       0.70839      28.13576     220.65390      67.63253    1268.23853   19902.79883       0.05684
0.612      396.22055       0.70868      28.16220     220.89590      67.83714    1268.40979   19923.20703       0.05693
0.613      396.79105       0.70888      28.20367     221.13493      68.13880    1268.61462   19981.61523       0.05698
0.614      397.23233       0.70933      28.22682     221.38605      68.28544    1268.75464   20010.19336       0.05709
0.615      397.56888       0.70947      28.25526     221.56535      68.48574    1268.91492   20048.50391       0.05726
0.616      398.27109       0.70966      28.31004     221.74629      68.60072    1269.08325   20088.18555       0.05734
0.617      398.50836       0.70997      28.36215     221.91016      68.78901    1269.20630   20129.20703       0.05745
0.618      398.96991       0.71021      28.40397     222.23741      68.89220    1269.50513   20173.28906       0.05754
0.619      399.37671       0.71049      28.43296     222.50294      69.06779    1269.86670   20206.08984       0.05765
0.620      399.79099       0.71071      28.47475     222.92737      69.15665    1270.25256   20238.46289       0.05778
0.621      400.16974       0.71106      28.53605     223.07413      69.28836    1270.45544   20283.96875       0.05787
0.622      400.87619       0.71126      28.56130     223.32698      69.50958    1270.67029   20339.11914       0.05796
0.623      401.30649       0.71137      28.59294     223.51517      69.65301    1270.99414   20383.26562       0.05807
0.624      401.60428       0.71184      28.63305     223.69365      69.75524    1271.29309   20424.42188       0.05816
0.625      402.02893       0.71205      28.65292     223.89507      70.11970    1271.40588   20457.64844       0.05824
0.626      402.28003       0.71237      28.69827     224.14482      70.36823    1271.52698   20503.18945       0.05832
0.627      402.67871       0.71256      28.73865     224.28616      70.50005    1271.96106   20539.55859       0.05844
0.628      403.20709       0.71296      28.78343     224.50806      70.61839    1272.13794   20556.85352       0.05855
0.629      403.72052       0.71325      28.83334     224.68977      70.86102    1272.36621   20602.91992       0.05863
0.630      404.49731       0.71360      28.86213     224.89503      71.01516    1272.46606   20642.39844       0.05874
0.631      405.02856       0.71401      28.89113     225.11420      71.24483    1272.82507   20666.73828       0.05887
0.632      405.44931       0.71426      28.91151     225.35123      71.35297    1273.07727   20697.99219       0.05892
0.633      405.91174       0.71450      28.94681     225.60927      71.48270    1273.41382   20735.34766       0.05902
0.634      406.38046       0.71490      28.97941     225.81616      71.66798    1273.54004   20762.68164       0.05913
0.635      406.78696       0.71525      29.01274     226.05952      71.85741    1273.75574   20805.85547       0.05926
0.636      407.12250       0.71544      29.07625     226.36276      72.03800    1274.08936   20854.79492       0.05933
0.637      407.72824       0.71581      29.11190     226.61586      72.19696    1274.34460   20895.26562       0.05950
0.638      408.40842       0.71630      29.13231     226.77213      72.32898    1274.55078   20920.48828       0.05967
0.639      408.73074       0.71650      29.16763     226.96532      72.41339    1274.74341   20967.50781       0.05978
0.640      409.18591       0.71677      29.19505     227.18456      72.62628    1274.99329   21037.34570       0.05989
0.641      409.75015       0.71701      29.22512     227.52121      72.77798    1275.23572   21073.67773       0.06006
0.642      410.09152       0.71720      29.26495     227.79968      73.00635    1275.65881   21117.16602       0.06018
0.643      410.50888       0.71732      29.30235     228.12508      73.16235    1275.84216   21156.69727       0.06028
0.644      411.17566       0.71754      29.34754     228.52115      73.40888    1276.03564   21191.21680       0.06034
0.645      411.75488       0.71792      29.39499     228.67007      73.66699    1276.21265   21247.95703       0.06046
0.646      412.19180       0.71811      29.42359     229.08429      73.76575    1276.45312   21279.75586       0.06055
0.647      412.64993       0.71828      29.45552     229.30466      74.01766    1276.68909   21327.94922       0.06064
0.648      413.44235       0.71865      29.50652     229.54132      74.14467    1276.95679   21392.03711       0.06076
0.649      413.67792       0.71898      29.52079     229.86220      74.25668    1277.21582   21430.99805       0.06085
0.650      414.24991       0.71922      29.54805     230.12521      74.46565    1277.46924   21464.76562       0.06094
0.651      414.83273       0.71949      29.59001     230.32166      74.63085    1277.66602   21497.24609       0.06102
0.652      415.20367       0.71975      29.62632     230.51675      74.75726    1277.92017   21526.59375       0.06109
0.653      415.78931       0.72017      29.66654     230.69788      74.89632    1278.04504   21554.20117       0.06128
0.654      416.26910       0.72052      29.68990     230.81294      75.05690    1278.28381   21587.88477       0.06144
0.655      416.67047       0.72073      29.71093     230.96507      75.33646    1278.49695   21630.66406       0.06148
0.656      417.24576       0.72098      29.74225     231.26707      75.63618    1278.75623   21648.67969       0.06155
0.657      417.69699       0.72121      29.77870     231.49249      75.78896    1279.03503   21686.20312       0.06169
0.658      418.47089       0.72141      29.82718     231.68608      75.96632    1279.30615   21752.57812       0.06180
0.659      418.82144       0.72177      29.85744     232.00368      76.17882    1279.57129   21807.20312       0.06193
0.660      419.37796       0.72196      29.88709     232.15054      76.31673    1279.75854   21864.59766       0.06204
0.661      419.75192       0.72225      29.90878     232.46513      76.56837    1279.93604   21895.92188       0.06210
0.662      420.16089       0.72241      29.93555     232.71710      76.80897    1280.13867   21930.98633       0.06222
0.663      420.69476       0.72283      29.96373     232.94272      76.97369    1280.30188   21980.53516       0.06231
0.664      421.67865       0.72308      29.99832     233.11537      77.11127    1280.60413   22022.50391       0.06238
0.665      422.18518       0.72345      30.05942     233.36961      77.28411    1280.77271   22071.66602       0.06245
0.666      423.06857       0.72369      30.08874     233.50937      77.39963    1280.98975   22093.84961       0.06253
0.667      423.65656       0.72402      30.12988     233.70645      77.53346    1281.10730   22176.59570       0.06264
0.668      424.25034       0.72433      30.16362     233.98145      77.77409    1281.35510   22220.56055       0.06268
0.669      425.06424       0.72460      30.17865     234.10144      77.89032    1281.48889   22258.22852       0.06278
0.670      425.55447       0.72488      30.22552     234.26451      78.01603    1281.63403   22296.15234       0.06284
0.671      426.32489       0.72528      30.25031     234.58427      78.15599    1281.90503   22324.56250       0.06292
0.672      426.97098       0.72560      30.27601     235.01395      78.58920    1282.12146   22364.46289       0.06304
0.673      427.79547       0.72594      30.34051     235.19899      78.72216    1282.31616   22410.96680       0.06311
0.674      428.37335       0.72619      30.38958     235.46498      78.99162    1282.60779   22493.36914       0.06318
0.675      428.68414       0.72650      30.41234     235.77284      79.19266    1282.89636   22554.17578       0.06339
0.676      429.24026       0.72679      30.46980     235.96300      79.37976    1283.09985   22604.61914       0.06350
0.677      429.64139       0.72710      30.52742     236.20308      79.50506    1283.26184   22665.62695       0.06363
0.678      430.09018       0.72745      30.55719     236.42607      79.67144    1283.45886   22737.05859       0.06370
0.679      431.06128       0.72789      30.59980     236.67207      79.81095    1283.82568   22778.64844       0.06380
0.680      431.66635       0.72815      30.62911     236.94060      79.93351    1284.03149   22835.41211       0.06384
0.681      432.63068       0.72868      30.65910     237.09210      80.06700    1284.31897   22864.00000       0.06397
0.682      433.20807       0.72892      30.69988     237.31750      80.21967    1284.71008   22918.60742       0.06405
0.683      433.69461       0.72922      30.71900     237.68866      80.36315    1284.85364   22944.62305       0.06416
0.684      434.31250       0.72942      30.75014     238.09628      80.56992    1285.17041   23034.81445       0.06429
0.685      435.23898       0.72972      30.80436     238.51395      80.71168    1285.37085   23083.17383       0.06445
0.686      435.95468       0.73004      30.85476     238.72487      80.78132    1285.59497   23114.17578       0.06460
0.687      436.49118       0.73028      30.88091     238.90245      80.90553    1285.74182   23178.32031       0.06475
0.688      437.84836       0.73062      30.90215     239.20216      81.13150    1285.94263   23253.29102       0.06484
0.689      438.60928       0.73091      30.92972     239.45490      81.24889    1286.14600   23293.01953       0.06492
0.690      439.70496       0.73112      30.96159     239.67128      81.46109    1286.42908   23351.88672       0.06501
0.691      440.26712       0.73141      31.01492     240.05098      81.73309    1286.59485   23393.88672       0.06513
0.692      440.93381       0.73199      31.06056     240.37250      81.96526    1286.80115   23450.87695       0.06523
0.693      441.45032       0.73239      31.10786     240.57076      82.09489    1287.13684   23500.57422       0.06533
0.694      442.21774       0.73283      31.17036     240.86084      82.34399    1287.40002   23544.66797       0.06544
0.695      442.98456       0.73317      31.20377     241.21979      82.46602    1287.51562   23575.64648       0.06559
0.696      443.39151       0.73342      31.25925     241.37083      82.56631    1287.66138   23631.52930       0.06571
0.697      444.05835       0.73363      31.30600     241.64185      82.81920    1287.93481   23665.95703       0.06582
0.698      444.93695       0.73396      31.34699     241.76770      83.02087    1288.11084   23715.33398       0.06597
0.699      445.39590       0.73413      31.39894     241.95906      83.22512    1288.35181   23754.18555       0.06604
0.700      445.78638       0.73451      31.41889     242.11859      83.33484    1288.51257   23828.34961       0.06619
0.701      446.21872       0.73497      31.44812     242.31029      83.48728    1288.63000   23896.37109       0.06640
0.702      446.71323       0.73526      31.49135     242.47031      83.59410    1288.86450   23933.03320       0.06648
0.703      447.09500       0.73558      31.54120     242.57130      83.72243    1289.13086   24003.25586       0.06661
0.704      447.77814       0.73580      31.61845     242.75946      83.88072    1289.32874   24056.07031       0.06667
0.705      448.39288       0.73612      31.66632     242.98337      84.00291    1289.45837   24108.33789       0.06680
0.706      448.89752       0.73647      31.70355     243.31660      84.14753    1289.63147   24138.92773       0.06696
0.707      449.81274       0.73672      31.73378     243.69077      84.27837    1289.91809   24184.73828       0.06705
0.708      450.65051       0.73706      31.75528     243.92325      84.41940    1290.14111   24255.07422       0.06713
0.709      451.20792       0.73734      31.78381     244.06467      84.49220    1290.33813   24303.78711       0.06724
0.710      452.03961       0.73757      31.83639     244.40157      84.61946    1290.71436   24395.64648       0.06739
0.711      452.76816       0.73812      31.87312     244.52144      84.76299    1291.18628   24449.10156       0.06752
0.712      453.67154       0.73846      31.90880     244.90694      84.88771    1291.40491   24513.17383       0.06764
0.713      454.32141       0.73875      31.96353     245.24461      85.02608    1291.71997   24578.15625       0.06771
0.714      455.00729       0.73903      32.00175     245.49457      85.24594    1292.11841   24642.89453       0.06784
0.715      455.67075       0.73936      32.05957     245.72379      85.37028    1292.39697   24689.84375       0.06800
0.716      456.46368       0.73983      32.09862     245.84850      85.58140    1292.55188   24759.59180       0.06810
0.717      457.39542       0.74020      32.13635     246.09666      85.70374    1292.76941   24801.11523       0.06828
0.718      458.20053       0.74063      32.15618     246.33936      85.86713    1293.05457   24884.23047       0.06839
0.719      458.74936       0.74098      32.19930     246.66939      86.00144    1293.22388   24931.80078       0.06853
0.720      459.43521       0.74138      32.25547     246.99234      86.24358    1293.48596   24998.74219       0.06861
0.721      460.15634       0.74191      32.29635     247.09470      86.33881    1293.77234   25063.78711       0.06876
0.722      461.29913       0.74228      32.31906     247.51599      86.51199    1294.05627   25118.56641       0.06886
0.723      462.39844       0.74273      32.36721     247.74451      86.69710    1294.20325   25184.56445       0.06901
0.724      462.85803       0.74307      32.41392     248.04678      86.82912    1294.39954   25263.27930       0.06906
0.725      463.45926       0.74355      32.44672     248.18347      87.07133    1294.63574   25365.24414       0.06918
0.726      463.95572       0.74405      32.49124     248.36763      87.27713    1294.97083   25435.24609       0.06929
0.727      464.50311       0.74436      32.53204     248.57024      87.46059    1295.25720   25518.55078       0.06941
0.728      465.21008       0.74469      32.56188     248.83681      87.57962    1295.62891   25554.41211       0.06951
0.729      466.08310       0.74498      32.59503     249.11372      87.68114    1295.91809   25605.00781       0.06961
0.730      467.36346       0.74522      32.62608     249.38911      87.91404    1296.13733   25657.99609       0.06974
0.731      468.20090       0.74547      32.67685     249.49872      88.07498    1296.26660   25700.46094       0.06989
0.732      468.93784       0.74571      32.70423     249.73538      88.18981    1296.37463   25753.17188       0.06998
0.733      469.45016       0.74594      32.72549     250.00455      88.34170    1296.55457   25806.90820       0.07012
0.734      470.44986       0.74619      32.79428     250.18948      88.51389    1296.93494   25876.40625       0.07031
0.735      471.32684       0.74637      32.83797     250.50565      88.66070    1297.25171   25925.68164       0.07046
0.736      472.05002       0.74669      32.87570     250.71857      88.83407    1297.61670   26011.78516       0.07053
0.737      472.68561       0.74712      32.94718     250.99309      89.00714    1297.78479   26056.42188       0.07068
0.738      473.10965       0.74771      32.99114     251.21512      89.13181    1298.02722   26114.23828       0.07081
0.739      473.67267       0.74809      33.04727     251.41034      89.26984    1298.44556   26176.34961       0.07096
0.740      474.38083       0.74846      33.11855     251.64180      89.39503    1298.57849   26236.85938       0.07110
0.741      475.12335       0.74860      33.14941     251.97128      89.49033    1298.75916   26288.10938       0.07130
0.742      475.91751       0.74895      33.21049     252.23260      89.63825    1298.89331   26429.32031       0.07142
0.743      476.73108       0.74931      33.25359     252.45026      89.77750    1299.24365   26520.80859       0.07160
0.744      477.77441       0.74988      33.32955     252.54913      89.94448    1299.50940   26602.30664       0.07176
0.745      478.81448       0.75024      33.36981     252.86497      90.21011    1299.78247   26678.22070       0.07193
0.746      479.27405       0.75053      33.42160     253.12569      90.41104    1300.05505   26788.39062       0.07210
0.747      479.91974       0.75078      33.47006     253.32004      90.58862    1300.37109   26844.00586       0.07221
0.748      480.89188       0.75095      33.51005     253.60999      90.74007    1300.55981   26960.02539       0.07229
0.749      481.69995       0.75121      33.53346     253.95117      90.87457    1300.81909   27024.63477       0.07239
0.750      483.28149       0.75148      33.60299     254.19659      91.01842    1300.94983   27113.09961       0.07251
0.751      484.33887       0.75168      33.63912     254.37064      91.14330    1301.29065   27201.36719       0.07260
0.752      485.21649       0.75199      33.69043     254.66293      91.31895    1301.56946   27271.28906       0.07275
0.753      486.63702       0.75234      33.72015     254.92648      91.59747    1301.91223   27313.94141       0.07282
0.754      487.60516       0.75265      33.78217     255.10945      91.80800    1302.28882   27371.17578       0.07294
0.755      488.41998       0.75301      33.84017     255.26286      91.91579    1302.63611   27442.79883       0.07307
0.756      489.18533       0.75329      33.87285     255.47108      92.07242    1302.89160   27495.66992       0.07316
0.757      489.90964       0.75386      33.91299     255.65514      92.41402    1303.18323   27559.99219       0.07331
0.758      491.47864       0.75437      33.95581     255.83604      92.59190    1303.40527   27636.66797       0.07350
0.759      492.15433       0.75467      34.00443     256.14651      92.79801    1303.71985   27743.40430       0.07363
0.760      492.90018       0.75502      34.04927     256.50839      93.07402    1303.94861   27806.97656       0.07372
0.761      493.79333       0.75555      34.08952     256.82892      93.25623    1304.13782   27889.58789       0.07390
0.762      495.29996       0.75596      34.13592     257.18869      93.48991    1304.51099   28014.67969       0.07407
0.763      495.95596       0.75637      34.18619     257.49551      93.77200    1304.76733   28137.98828       0.07421
0.764      496.57169       0.75661      34.24318     257.76486      93.93090    1304.95251   28215.91016       0.07436
0.765      497.59348       0.75694      34.28506     257.94009      94.31121    1305.30908   28326.67188       0.07446
0.766      498.91794       0.75731      34.35556     258.17609      94.48180    1305.59680   28403.75977       0.07458
0.767      499.92770       0.75785      34.38377     258.36633      94.83093    1305.84204   28518.00977       0.07467
0.768      500.29977       0.75803      34.45251     258.62360      95.04811    1306.14148   28598.01562       0.07476
0.769      501.65152       0.75868      34.48205     258.78802      95.27055    1306.38403   28690.00391       0.07484
0.770      502.59616       0.75903      34.52754     258.91519      95.58057    1306.73547   28773.98242       0.07498
0.771      503.47510       0.75960      34.56454     259.17184      95.75329    1306.96753   28840.27930       0.07508
0.772      504.58829       0.75987      34.59927     259.35309      95.88405    1307.36914   28927.14258       0.07522
0.773      505.56134       0.76027      34.65446     259.47980      96.10139    1307.73193   29029.40430       0.07536
0.774      506.62238       0.76067      34.69268     259.69153      96.32853    1307.89673   29109.84570       0.07551
0.775      508.37402       0.76101      34.74954     259.84009      96.49058    1308.17114   29233.57422       0.07571
0.776      509.31189       0.76110      34.78056     260.15533      96.62972    1308.43323   29306.42383       0.07582
0.777      510.55811       0.76144      34.83228     260.76678      96.82803    1308.94556   29405.90625       0.07596
0.778      511.59824       0.76181      34.87753     261.06699      97.07891    1309.12671   29467.48242       0.07615
0.779      512.53345       0.76218      34.92219     261.22723      97.37653    1309.51172   29553.23633       0.07629
0.780      513.76044       0.76260      34.96492     261.47391      97.66322    1309.90259   29671.05469       0.07641
0.781      514.97107       0.76326      35.02862     261.78351      97.97768    1310.37183   29755.88672       0.07653
0.782      515.91730       0.76375      35.06033     262.00620      98.18400    1310.77209   29839.53516       0.07669
0.783      517.13684       0.76412      35.11682     262.26367      98.40388    1310.95703   29988.87500       0.07681
0.784      517.75995       0.76447      35.17751     262.46588      98.91004    1311.48267   30075.80664       0.07694
0.785      519.07953       0.76468      35.19727     262.62839      99.12253    1311.73560   30148.85742       0.07708
0.786      520.06866       0.76536      35.25436     262.86456      99.45660    1312.06494   30259.89453       0.07718
0.787      521.11359       0.76583      35.30221     262.97183      99.88642    1312.42834   30362.49805       0.07734
0.788      522.05493       0.76612      35.36758     263.25430     100.10703    1312.74097   30451.02734       0.07747
0.789      522.84625       0.76640      35.41240     263.56152     100.38548    1313.10486   30528.44141       0.07759
0.790      523.57086       0.76669      35.46902     263.75815     100.56409    1313.76538   30624.31445       0.07773
0.791      524.45819       0.76720      35.51187     263.86926     100.66339    1314.10742   30725.26172       0.07791
0.792      525.61450       0.76759      35.54791     264.14597     100.93425    1314.69885   30809.81250       0.07800
0.793      526.65118       0.76793      35.60176     264.35074     101.14313    1314.88049   30937.74805       0.07817
0.794      527.29443       0.76831      35.63465     264.48605     101.35470    1315.14490   31022.51172       0.07832
0.795      528.18335       0.76874      35.68603     264.74121     101.53082    1315.35461   31123.55859       0.07850
0.796      529.30573       0.76937      35.77701     265.00153     101.62196    1315.62744   31208.26172       0.07863
0.797      530.02869       0.76961      35.82293     265.17941     101.79749    1316.02039   31317.46680       0.07883
0.798      530.84851       0.77001      35.87090     265.38300     102.12701    1316.40588   31418.92188       0.07895
0.799      532.27863       0.77040      35.90039     265.61176     102.39939    1316.73022   31525.31836       0.07909
0.800      533.59381       0.77078      35.94521     265.97610     102.59011    1316.96814   31605.52734       0.07923
0.801      534.95337       0.77141      36.01740     266.30209     103.03228    1317.40698   31720.89062       0.07943
0.802      536.06378       0.77160      36.06635     266.42084     103.25501    1317.68396   31822.80859       0.07959
0.803      537.86005       0.77216      36.13647     266.61075     103.68063    1318.34961   31960.77734       0.07981
0.804      539.91296       0.77237      36.21999     266.83813     103.96241    1318.62524   32140.37109       0.07995
0.805      541.72888       0.77289      36.28775     267.23285     104.41520    1318.98486   32250.65820       0.08008
0.806      542.74530       0.77329      36.35856     267.53284     104.64391    1319.48535   32351.34766       0.08028
0.807      544.04749       0.77359      36.42263     267.77829     104.78622    1319.91370   32540.52734       0.08044
0.808      545.16064       0.77404      36.47658     268.04056     105.41232    1320.27112   32650.04883       0.08052
0.809      546.53711       0.77451      36.54408     268.34006     105.68894    1320.96008   32711.35352       0.08074
0.810      548.17334       0.77487      36.59386     268.64496     105.95867    1321.26245   32800.91406       0.08090
0.811      549.62329       0.77535      36.64389     269.00513     106.12527    1321.71277   32934.93359       0.08104
0.812      551.83752       0.77628      36.66497     269.40305     106.33360    1322.14844   33029.98828       0.08113
0.813      553.26001       0.77663      36.71076     269.68268     106.56097    1322.47144   33122.03125       0.08133
0.814      554.26276       0.77706      36.76830     269.99026     106.77163    1322.93567   33200.39844       0.08142
0.815      555.30444       0.77766      36.81042     270.18323     106.93393    1323.38306   33295.60156       0.08168
0.816      556.65149       0.77810      36.89787     270.45215     107.41905    1323.78833   33467.26562       0.08186
0.817      558.36438       0.77854      36.93230     270.58578     107.63995    1324.09631   33579.91797       0.08206
0.818      559.08527       0.77902      36.97366     271.04315     108.06142    1324.49915   33651.42578       0.08219
0.819      559.87384       0.77949      37.01210     271.38211     108.50745    1324.81580   33747.92969       0.08243
0.820      561.43909       0.77983      37.06277     271.54370     108.82578    1325.24524   33917.26172       0.08256
0.821      562.17761       0.78007      37.11049     271.70377     109.04163    1325.57861   34017.80859       0.08271
0.822      564.15460       0.78051      37.13861     272.15298     109.47472    1326.04041   34153.71484       0.08287
0.823      565.47455       0.78103      37.17747     272.42670     109.87798    1326.50610   34331.76172       0.08303
0.824      566.72504       0.78162      37.22120     272.65973     110.18588    1326.82629   34458.38281       0.08329
0.825      567.31989       0.78180      37.26770     272.88626     110.61296    1327.33801   34608.42578       0.08355
0.826      568.52936       0.78221      37.31185     273.13055     110.98414    1327.73572   34771.85938       0.08373
0.827      569.52771       0.78280      37.37516     273.37234     111.54696    1328.10645   34873.34375       0.08387
0.828      570.23785       0.78333      37.42219     273.64963     112.01823    1328.53748   35005.19922       0.08400
0.829      571.89948       0.78374      37.48872     273.85550     112.34122    1329.12622   35148.74609       0.08408
0.830      573.19550       0.78408      37.53591     274.08142     112.66672    1329.39978   35211.96484       0.08421
0.831      576.10559       0.78452      37.57393     274.37741     113.05151    1329.73877   35358.90625       0.08441
0.832      578.71069       0.78495      37.64996     274.61572     113.41642    1330.11646   35465.93359       0.08455
0.833      579.81635       0.78542      37.71652     274.85284     114.18996    1330.41956   35580.07422       0.08473
0.834      581.01752       0.78589      37.74366     275.16852     114.58339    1330.85632   35635.94141       0.08493
0.835      582.25610       0.78645      37.79780     275.32074     115.05814    1331.22693   35760.21875       0.08512
0.836      583.50500       0.78685      37.83861     275.58981     115.45041    1331.50928   35865.77344       0.08526
0.837      584.71228       0.78758      37.91434     275.93082     115.75449    1331.94055   35962.75000       0.08546
0.838      585.99988       0.78804      37.95908     276.12903     116.18361    1332.47974   36037.82422       0.08569
0.839      587.12592       0.78846      38.03815     276.33945     116.32945    1332.71460   36186.50391       0.08589
0.840      588.10944       0.78874      38.07697     276.68716     116.64951    1332.90466   36368.11719       0.08599
0.841      589.74939       0.78918      38.13736     276.88931     117.06535    1333.53857   36489.53125       0.08620
0.842      590.94611       0.78956      38.19200     277.19614     117.65458    1333.88220   36644.75000       0.08635
0.843      591.86761       0.78992      38.27018     277.31668     118.16459    1334.28760   36783.64453       0.08654
0.844      593.42267       0.79030      38.29500     277.49924     118.36171    1334.68896   36871.32422       0.08661
0.845      595.67535       0.79070      38.36794     277.73593     118.95976    1335.11157   37056.96094       0.08695
0.846      597.46997       0.79121      38.42355     277.95609     119.44675    1335.58325   37223.11719       0.08720
0.847      598.68945       0.79178      38.49189     278.36505     119.94419    1336.05139   37391.32422       0.08731
0.848      599.94183       0.79220      38.52597     278.75098     120.54953    1336.39941   37472.82031       0.08747
0.849      601.38007       0.79293      38.58179     279.04099     120.74976    1336.62927   37721.71094       0.08767
0.850      603.54340       0.79350      38.62461     279.38065     121.10515    1337.12842   37874.03125       0.08784
0.851      605.59210       0.79395      38.71045     279.75034     121.54905    1337.71570   38040.30078       0.08806
0.852      607.91815       0.79440      38.76925     280.03207     121.93638    1337.94080   38325.64844       0.08816
0.853      610.34595       0.79477      38.83768     280.25339     122.56197    1338.45459   38496.59375       0.08837
0.854      611.77570       0.79546      38.91220     280.53918     122.97535    1338.81799   38676.44922       0.08845
0.855      613.51593       0.79607      38.96862     280.73105     123.58583    1339.46240   38930.98828       0.08859
0.856      614.71246       0.79641      39.01861     281.05853     124.06169    1339.91760   39185.99609       0.08877
0.857      617.14856       0.79708      39.06592     281.25266     124.65175    1340.41284   39338.07031       0.08899
0.858      619.02795       0.79745      39.11033     281.51834     125.11818    1340.84631   39436.60547       0.08924
0.859      620.58344       0.79808      39.19335     281.97760     125.60757    1341.21448   39558.38672       0.08951
0.860      622.78717       0.79850      39.22747     282.28403     126.17449    1341.84814   39707.91797       0.08982
0.861      624.00122       0.79918      39.25496     282.50131     126.59557    1342.27673   39997.35547       0.09013
0.862      625.57098       0.79981      39.29570     282.63229     127.15666    1342.72241   40125.39844       0.09026
0.863      626.61853       0.80023      39.34084     282.89545     127.77122    1343.42065   40281.87109       0.09052
0.864      629.11194       0.80117      39.40190     283.31625     128.10486    1343.98889   40431.63672       0.09072
0.865      630.75262       0.80177      39.49399     283.71994     128.56775    1344.36511   40673.32422       0.09090
0.866      632.25580       0.80251      39.55573     283.91772     129.38049    1345.11926   40907.76953       0.09111
0.867      634.93469       0.80309      39.60921     284.19702     130.24951    1345.82080   41092.58203       0.09134
0.868      637.33154       0.80357      39.69333     284.57059     131.07826    1346.64807   41404.96484       0.09164
0.869      639.32373       0.80403      39.75085     284.88290     131.52292    1347.11353   41633.45312       0.09177
0.870      642.20166       0.80447      39.80967     285.35986     131.96997    1347.35730   41828.02344       0.09198
0.871      644.85815       0.80528      39.90728     285.72284     132.67780    1347.72266   42033.30078       0.09215
0.872      647.35504       0.80587      39.94505     286.10413     133.51964    1348.25500   42214.22656       0.09229
0.873      650.10913       0.80638      40.01186     286.40833     134.18095    1348.87842   42463.31250       0.09246
0.874      652.44629       0.80677      40.05917     286.55499     134.68764    1349.35889   42711.38672       0.09264
0.875      653.69385       0.80701      40.12148     287.00180     135.19287    1349.83813   43001.25781       0.09293
0.876      655.44220       0.80746      40.23384     287.35486     135.70552    1350.58069   43170.52734       0.09313
0.877      659.66431       0.80806      40.26918     287.50644     136.52737    1351.01172   43328.05469       0.09335
0.878      662.24615       0.80862      40.38852     287.74353     136.73059    1351.55701   43671.03125       0.09363
0.879      664.22375       0.80959      40.42967     288.07114     137.15048    1351.81555   43908.90234       0.09395
0.880      666.40265       0.81014      40.53407     288.36237     138.04733    1352.60791   44215.16406       0.09420
0.881      670.14966       0.81055      40.59755     288.77246     138.46617    1353.43958   44368.63281       0.09445
0.882      672.96222       0.81129      40.64169     289.22748     139.44373    1354.42029   44582.26562       0.09467
0.883      675.14453       0.81181      40.68388     289.62567     139.92255    1355.04102   44852.92578       0.09495
0.884      677.78510       0.81234      40.75016     290.00220     140.53189    1355.47375   45027.94141       0.09518
0.885      679.95697       0.81299      40.81145     290.49234     141.51315    1355.86597   45317.60156       0.09545
0.886      682.44586       0.81348      40.93544     291.10394     142.26175    1356.38879   45536.44922       0.09568
0.887      684.84271       0.81419      40.99625     291.51056     142.95364    1356.91162   45923.20312       0.09609
0.888      687.84570       0.81456      41.06353     291.85754     144.41556    1357.56824   46161.93750       0.09618
0.889      689.57806       0.81533      41.14178     292.49216     145.32220    1358.20642   46389.25781       0.09638
0.890      693.11517       0.81602      41.20051     292.74258     146.21616    1359.08130   46530.99609       0.09651
0.891      695.61554       0.81626      41.28809     293.17929     146.75427    1359.73584   46761.22266       0.09664
0.892      697.82361       0.81680      41.35501     293.52753     147.76559    1360.71680   46997.26172       0.09677
0.893      699.03387       0.81735      41.39295     293.86432     148.32521    1361.65918   47291.70703       0.09707
0.894      701.34521       0.81805      41.43217     294.30518     149.12082    1362.26013   47514.24219       0.09725
0.895      704.17450       0.81889      41.52031     294.64789     149.97304    1363.06091   47796.79688       0.09755
0.896      708.07568       0.81921      41.59635     295.31372     150.35013    1363.76074   47954.30859       0.09777
0.897      710.19159       0.81960      41.65846     295.83020     151.13977    1364.41443   48440.01562       0.09793
0.898      713.64502       0.82067      41.71131     296.14447     151.76987    1365.14368   49086.18359       0.09815
0.899      717.48676       0.82120      41.75240     296.67294     152.46649    1366.31274   49493.68750       0.09850
0.900      720.25452       0.82175      41.82999     296.89407     153.30626    1366.99609   49746.74219       0.09865
0.901      723.99921       0.82224      41.92944     297.41348     153.90459    1367.69897   49965.04688       0.09896
0.902      727.24847       0.82297      42.00486     297.87363     155.04066    1368.58594   50428.02734       0.09933
0.903      731.00323       0.82445      42.06876     298.27884     155.56770    1369.20862   50709.42969       0.09972
0.904      733.03564       0.82499      42.13840     298.84146     156.01953    1370.01025   50918.61328       0.10014
0.905      737.61731       0.82554      42.23163     299.65030     156.99629    1371.25305   51303.44141       0.10038
0.906      740.46960       0.82596      42.27413     300.20322     158.28952    1371.84375   51577.39844       0.10078
0.907      745.06683       0.82637      42.31919     300.55905     159.32529    1372.76135   51840.38672       0.10096
0.908      749.06976       0.82697      42.38924     300.77417     160.13985    1373.70691   52158.02344       0.10118
0.909      753.34937       0.82741      42.47284     301.37851     160.60451    1374.03601   52369.63281       0.10133
0.910      755.22900       0.82818      42.54083     301.87396     161.77742    1375.22705   52729.67188       0.10158
0.911      756.69360       0.82846      42.67218     302.25262     162.56119    1376.40015   52980.55859       0.10193
0.912      760.24335       0.82932      42.72667     302.53467     163.28250    1377.01575   53262.13672       0.10227
0.913      764.37341       0.83019      42.79424     303.03970     163.81842    1377.92957   53659.44922       0.10247
0.914      766.85541       0.83066      42.83744     303.47925     164.98410    1378.89075   54055.72266       0.10272
0.915      770.12152       0.83126      42.88540     303.87457     165.69359    1379.62219   54284.06250       0.10303
0.916      774.43420       0.83214      42.97255     304.50555     166.43706    1380.59534   54708.00391       0.10330
0.917      777.47766       0.83300      43.08048     305.04874     167.19392    1381.59021   55115.62109       0.10364
0.918      782.26178       0.83413      43.16070     305.83630     168.00371    1382.53149   55650.02734       0.10381
0.919      787.27991       0.83474      43.25365     306.50647     169.06792    1384.41248   56073.41797       0.10409
0.920      792.75281       0.83594      43.32405     307.46313     170.06114    1385.18652   56511.66406       0.10434
0.921      797.89417       0.83667      43.39813     307.95935     170.65837    1386.32739   57251.98047       0.10452
0.922      802.50085       0.83720      43.45601     308.45645     171.43712    1387.31384   58017.66797       0.10477
0.923      807.27100       0.83855      43.54493     309.27130     172.25737    1388.08545   58691.67578       0.10497
0.924      813.73798       0.83953      43.65191     309.92865     173.36880    1389.07788   59108.34766       0.10538
0.925      819.37744       0.84106      43.74128     310.74185     174.23318    1390.14050   59714.50781       0.10571
0.926      824.23566       0.84176      43.78410     311.53262     174.90565    1391.54150   60426.14062       0.10620
0.927      827.74121       0.84270      43.85757     312.18872     175.60660    1392.78394   60792.09375       0.10644
0.928      832.17419       0.84349      43.90389     312.76016     176.44528    1393.64673   61341.15234       0.10669
0.929      838.31036       0.84430      43.96508     313.55176     177.02467    1395.66345   61893.07031       0.10690
0.930      841.40015       0.84490      44.05870     314.02786     178.09450    1396.61353   62330.86719       0.10712
0.931      846.59027       0.84527      44.09876     314.99310     178.72914    1397.50354   63026.32812       0.10755
0.932      849.08350       0.84663      44.23109     315.72150     179.51729    1398.82312   63355.28125       0.10781
0.933      852.49567       0.84721      44.28739     316.50543     180.06485    1400.88013   63977.03125       0.10800
0.934      857.41638       0.84803      44.33791     317.04376     180.65042    1403.35828   64527.92188       0.10857
0.935      865.68347       0.84945      44.47649     317.43893     181.45096    1404.41431   65585.75781       0.10896
0.936      871.53711       0.85048      44.60906     318.35635     182.17955    1406.03906   66707.86719       0.10923
0.937      881.57648       0.85142      44.70314     318.80090     182.70709    1407.41553   67040.92969       0.10999
0.938      887.03668       0.85176      44.79464     319.53336     183.25923    1408.19861   67663.99219       0.11032
0.939      893.47473       0.85252      44.91180     320.20264     184.14153    1409.43274   68372.57031       0.11078
0.940      900.07800       0.85361      44.98214     321.13626     184.63957    1411.43896   69326.16406       0.11096
0.941      906.58453       0.85466      45.04575     322.01456     185.07437    1413.75684   70299.80469       0.11147
0.942      918.48071       0.85571      45.15778     322.45209     186.10316    1415.51050   71112.55469       0.11192
0.943      925.10278       0.85651      45.27210     322.97705     186.62029    1416.27185   71765.67188       0.11234
0.944      931.92413       0.85717      45.38758     323.82193     187.18365    1417.77539   72545.32031       0.11274
0.945      938.53741       0.85780      45.50566     324.33890     187.69118    1420.09326   73373.63281       0.11306
0.946      943.42322       0.85890      45.64965     324.89648     188.31186    1421.55151   74284.05469       0.11367
0.947      946.17346       0.85978      45.73938     325.32382     188.76549    1423.24756   74928.18750       0.11405
0.948      952.97040       0.86073      45.85530     326.10721     189.31026    1424.30139   75594.32812       0.11427
0.949      961.27551       0.86261      45.99997     326.92059     190.29921    1426.15588   76400.31250       0.11471
0.950      968.73785       0.86387      46.14658     327.43607     191.09244    1427.98560   76893.71094       0.11514
0.951      972.52246       0.86467      46.25714     328.61844     192.07460    1430.15625   77925.35156       0.11556
0.952      986.19080       0.86632      46.37833     329.39053     192.54082    1432.31482   79254.40625       0.11586
0.953     1000.54773       0.86729      46.50763     330.29300     193.47223    1434.39990   80314.03125       0.11625
0.954     1016.43005       0.86875      46.69390     330.89664     193.91508    1436.55920   81248.57812       0.11657
0.955     1028.00720       0.86950      46.82990     331.60370     194.43810    1438.51672   83020.50781       0.11745
0.956     1038.84363       0.87103      46.99978     332.17670     195.23482    1439.92456   84710.91406       0.11788
0.957     1043.72717       0.87228      47.12750     332.94385     195.63458    1442.69104   86264.10156       0.11827
0.958     1048.94641       0.87304      47.30775     333.84943     196.21429    1444.92578   87513.78125       0.11882
0.959     1063.18481       0.87434      47.47471     335.03836     197.00755    1447.84607   88821.77344       0.11939
0.960     1076.52136       0.87523      47.59093     335.64670     197.76164    1450.01648   90124.25781       0.11976
0.961     1084.61646       0.87658      47.66255     336.31845     198.26213    1452.20520   92105.60938       0.12020
0.962     1093.75476       0.87751      47.73481     336.93457     198.95522    1455.37903   93829.28125       0.12053
0.963     1110.06287       0.87858      47.80033     337.60004     199.57666    1458.24500   95087.82031       0.12100
0.964     1124.53162       0.87955      47.91731     338.05127     200.02737    1462.20544   97573.42188       0.12141
0.965     1134.70483       0.88076      48.11130     338.73535     200.90237    1464.92139   99188.02344       0.12194
0.966     1146.55969       0.88177      48.25213     339.67581     201.41577    1469.12219  100103.65625       0.12267
0.967     1151.92224       0.88316      48.38516     340.36838     201.59615    1474.23071  102915.35156       0.12310
0.968     1177.49292       0.88482      48.53891     340.89316     202.25848    1477.92090  104896.48438       0.12357
0.969     1197.54321       0.88719      48.73031     341.61423     202.64777    1480.98596  106592.03906       0.12424
0.970     1210.27441       0.88851      48.80907     342.31894     203.26738    1482.85840  107627.72656       0.12455
0.971     1221.99500       0.89025      48.99263     342.90298     203.91737    1486.25659  109992.00781       0.12523
0.972     1239.28699       0.89124      49.16170     343.41116     204.68748    1490.80286  112391.24219       0.12636
0.973     1254.73438       0.89286      49.33704     344.12057     204.97105    1494.61548  115370.35938       0.12754
0.974     1285.57581       0.89474      49.61209     344.94086     205.56665    1498.51843  117595.60938       0.12793
0.975     1298.14734       0.89624      49.72871     345.63046     206.23978    1501.76392  118884.31250       0.12862
0.976     1314.70117       0.89750      49.93415     346.35706     206.83224    1505.39636  121068.43750       0.12899
0.977     1332.43884       0.89853      50.05623     346.73654     207.28185    1508.56958  124406.48438       0.12989
0.978     1367.25024       0.90032      50.34482     347.26517     207.89447    1513.00500  130848.31250       0.13126
0.979     1400.89111       0.90199      50.64387     347.83340     208.52916    1516.61145  135126.71875       0.13215
0.980     1424.22156       0.90380      50.90618     348.28421     209.09584    1524.03015  138805.04688       0.13302
0.981     1437.07068       0.90559      51.04754     349.02518     209.45361    1531.26318  143262.48438       0.13452
0.982     1465.59827       0.90757      51.31614     349.39987     210.05957    1539.30176  146704.10938       0.13527
0.983     1504.70007       0.90886      51.49878     349.87524     210.46194    1543.74756  152913.96875       0.13612
0.984     1555.94141       0.91101      51.69252     350.50861     210.82263    1549.60767  156821.37500       0.13681
0.985     1613.76868       0.91320      51.92170     350.97824     211.30193    1555.26001  164010.20312       0.13768
0.986     1664.56152       0.91525      52.17533     351.69260     211.71324    1562.79846  172217.90625       0.13859
0.987     1697.08240       0.91644      52.28997     352.83047     212.33179    1570.42395  177789.73438       0.13974
0.988     1727.19348       0.91909      52.47997     353.52640     212.74843    1578.38940  185014.12500       0.14119
0.989     1757.99390       0.92151      52.67464     354.12311     213.18684    1588.15735  195217.18750       0.14230
0.990     1839.58630       0.92514      52.94939     354.50519     213.60078    1597.67908  202832.35938       0.14377
0.991     1895.64038       0.92809      53.33234     355.14114     214.01921    1605.41797  215140.40625       0.14597
0.992     1974.33521       0.93108      53.60814     356.00482     214.27928    1620.04407  227792.96875       0.14831
0.993     2105.16699       0.93487      54.16676     356.40579     214.77269    1639.72583  248031.62500       0.15053
0.994     2247.46387       0.93783      54.47300     356.84454     215.34123    1661.33105  269474.87500       0.15334
0.995     2360.80859       0.94100      55.16523     357.33398     215.66542    1682.36829  302285.00000       0.15688
0.996     2502.70239       0.94512      55.82568     357.61487     216.21158    1721.53809  322748.06250       0.16073
0.997     2716.50586       0.94739      56.70066     358.21783     216.67702    1769.50708  372677.78125       0.16339
0.998     2898.48730       0.95300      57.56176     359.10617     217.08226    1800.87317  409503.81250       0.17063
0.999     3334.93823       0.96096      59.47901     359.47229     218.00613    1866.61523  501922.78125       0.18615
1.000     4525.85840       0.97157      63.99865     359.87695     218.27669    2012.95105  732580.31250       0.99938


==> VHS_J1256-1257AB-b_lofti_samples.txt <==
     a_tot/au|          ecc|      inc/deg|    omega/deg|    Omega/deg|    T_peri/yr|       per/yr|          tau| tref=2019.853
    559.18628       0.77289      18.93430      21.58913     124.21057    1287.52234   34147.01172       0.02145
    547.66852       0.80862      21.54951     217.73532     -88.17772    1243.85938   33926.24609       0.02287
    220.04428       0.67394      19.74788     230.97467    -130.39980    1293.20312    7479.24023       0.09716
    722.46002       0.80587      32.44482      55.64729      92.77737    1299.48669   49398.80078       0.01458
    910.82239       0.88482      29.91078     305.58914     193.47217    1358.74097   68043.61719       0.00972
    433.74261       0.76144      24.05684     165.40257     -38.68633    1205.49609   22640.58594       0.03597
    311.84354       0.68437      32.97701     260.48776    -135.95943    1321.31030   12996.43652       0.05375
    261.64957       0.63224      17.86518     294.38391     187.18364    1228.51172   10610.52344       0.07458
    252.08740       0.54762      13.56019     353.83441     134.96341    1174.40588   10011.76562       0.08445
    257.42227       0.55087      39.56725     233.59370    -113.78142    1085.22986   10716.16211       0.08722
    354.85992       0.64833      13.78950     316.11566     191.09253    1280.63013   18142.77734       0.04074
    569.25110       0.73004      37.70863      59.32172      89.78765    1241.34888   34414.90234       0.02263
   1037.32898       0.83019      45.76942     115.61176      63.58355    1605.48853   84871.72656       0.00489
    264.94781       0.66380      15.59260      20.66672      93.08271    1241.34595   10483.33496       0.07427
    750.61963       0.85571      28.91236      89.76772      48.77152    1337.55054   54754.01953       0.01247
    256.53329       0.56415      15.93966      93.36813      35.40236    1175.11633   10560.89941       0.07999
    299.86917       0.65766      29.39498      61.03437      62.00078    1258.90137   12729.74902       0.05978
    453.77185       0.76027      15.75396     188.81407     -54.23602    1261.38269   25609.08594       0.02962
    353.70370       0.65565      37.05700     200.74385     -79.13896    1063.98169   16019.62305       0.05967
    582.46521       0.77216      29.69113      69.07319      76.26995    1308.13550   35359.85156       0.02013
    496.74878       0.73413      19.31368     224.85287     -76.54120    1281.06506   29424.19141       0.02511
    526.83740       0.69925      36.61210     102.74626      65.78817    1500.64990   30111.05859       0.01724
    583.84290       0.72073      44.67336     289.85101    -120.26687    1521.25549   35045.87500       0.01424
    264.82193       0.61073      21.96997       2.04703     116.53288    1122.01245   10940.95996       0.08206
    971.10602       0.90757      21.85103     302.00772     184.72650    1294.10205   79312.32812       0.00916
    182.96729       0.46200      18.80003      63.94477      44.32950    1070.57312    6168.13184       0.15390
    364.47986       0.65954      29.02570     224.24097     -92.65123    1204.20959   16673.78906       0.04893
    440.16306       0.68969      36.64367      32.91610     100.94917    1109.93164   22849.72852       0.03982
    271.13684       0.59076      41.66814     262.15579    -134.23769    1140.62793   12431.63672       0.07072
    398.66324       0.58468      44.56069      84.31981      70.97046    1313.98096   19788.06250       0.03568
    609.07843       0.75960      40.41571      98.09574      59.88700    1450.01562   36281.48047       0.01571
    314.26498       0.54437      41.02786     244.70741    -107.56678    1219.53296   12862.41211       0.06222
    217.95872       0.58144      17.07811     222.39034    -112.70135    1164.44312    7933.51123       0.10782
    366.75711       0.61911      41.37361      22.21148     103.44128     998.93652   16343.14355       0.06247
    204.75696       0.35716      26.28430     224.77353    -100.75232    1004.83789    7166.95068       0.14162
    356.34256       0.67412      42.81721     245.19930    -119.15362    1221.28467   16588.04688       0.04814
    313.16046       0.61207      33.42913      36.26513      88.25610    1121.87305   13482.04004       0.06661
    259.10788       0.64283      18.99238      97.57119      20.88429    1239.51758   10276.36621       0.07593
    373.10663       0.78992      24.53362     180.40562     -72.25116    1219.80933   18231.89062       0.04390
    302.55899       0.68038       6.40510     238.72484    -114.23441    1302.44238   12829.77832       0.05592
    342.54196       0.74860      13.21103      36.17249      81.65190    1274.24487   16394.26367       0.04548
    250.49196       0.62419      10.36683     254.88498    -135.71480    1238.01379    9969.17090       0.07843
    324.24658       0.65423      25.08862     284.27161     214.30597    1357.40601   14055.87305       0.04713
    963.64148       0.84349      40.59000     211.24400     -69.76374    1118.02783   72793.87500       0.01239
    271.16092       0.60730      18.81143      38.06621      85.72161    1255.92676   10370.59277       0.07366
    193.92209       0.57820      23.31755       9.29642      86.65305    1148.53320    6177.12402       0.14106
    926.18250       0.84945      34.56543     205.62242     -61.45723    1180.21448   71852.03125       0.01169
    338.61374       0.63242      19.20388      62.94470      77.25632    1259.79712   15810.73145       0.04808
    272.71228       0.71544      14.61545     256.75140     213.83209    1277.22534   11431.03711       0.06504
    311.55432       0.62441      27.86385      51.91354      79.07757    1197.01172   14323.05859       0.05745
   1668.97925       0.90559      36.96282      97.86655      68.81104    1562.99084  171253.98438       0.00267
    302.22275       0.64008      17.59707     224.19371     -96.58718    1219.27393   13241.43359       0.06046
    258.67621       0.41703      40.38849      56.25993      77.71233    1037.69348   10251.28418       0.09581
    607.84259       0.78804      33.47135     225.70613     -89.22134    1198.64319   38411.28125       0.02138
    246.81268       0.49726      29.64286      55.73592      72.15951    1136.87305    9533.88477       0.09261
    777.50165       0.81348      32.14196      72.15665      80.61243    1317.95801   56637.83203       0.01239
    413.67203       0.76961      19.03831      86.98842      41.32777    1305.07959   22304.53125       0.03205
    216.71822       0.54696      19.13258     203.82982     -92.52832    1168.21631    7439.69482       0.11447
    677.78503       0.73091      48.62497      82.80079      76.17880    1376.53516   40673.32422       0.01582
    276.40646       0.58600       6.97015     286.40833     206.83223    1229.99707   11610.37109       0.06803
    405.91174       0.71325       8.43146      38.33001     101.14311    1304.82031   20629.63672       0.03466
   1363.52783       0.86387      52.53611     131.15608      58.74817    1783.21106  122517.67969       0.00193
    451.66156       0.80251      17.65934     197.88708     -76.83736    1263.52051   25433.25195       0.02974
    315.59457       0.57161      22.30190     282.69897    -128.50157    1395.76660   13582.95605       0.04595
    383.28418       0.74228      12.05319      87.59892      41.52299    1293.17224   19473.07227       0.03732
    207.65048       0.64092      15.76491      88.82137      12.72345    1223.31592    7181.99951       0.11091
    403.71323       0.70868      12.59258     258.32812    -117.83933    1270.32959   21698.94336       0.03454
    312.88913       0.69311      26.40442      89.20112      35.17740    1295.12451   13564.71191       0.05343
    436.24527       0.76412      21.46416      92.51489      40.30249    1280.60010   24590.44336       0.03006
   1210.40405       0.90032      14.01010      65.17211      82.75523    1378.99121  112406.09375       0.00570
   2112.90161       0.89853      51.42679     265.97910     -93.36951    1508.21118  255390.95312       0.00201
    535.50488       0.77329      26.52265     232.65166     -93.69437    1289.44348   31418.41797       0.02325
    212.74188       0.65013      13.41680     181.94728     -81.14124    1232.02600    7473.37549       0.10543
    412.17892       0.75053      15.89762      33.70771      95.45108    1285.72656   21161.02344       0.03469
    416.63034       0.74619      26.27918     148.13095     -16.38585    1222.99414   21763.07617       0.03662
    491.99149       0.76326      25.13287     122.73592      20.37026    1338.06055   27073.87305       0.02518
    585.61938       0.80023      22.68623     271.65915    -127.63084    1358.43616   36661.10156       0.01804
    206.29671       0.54526       8.06949      59.90371      52.95984    1127.92822    7758.89990       0.11496
    417.25760       0.67878      32.60220     243.26822    -101.47208    1178.14246   23731.11133       0.03548
   3309.10303       0.96096      31.91239      52.78608      91.01908    1854.08533  535654.81250       0.00031
   1449.38464       0.84527      54.58335     102.70477      79.86381    1637.98804  133386.85938       0.00287
    304.96301       0.73757      11.33010     302.11542     171.91368    1284.75171   13482.59766       0.05452
    474.59750       0.62257      46.33321      82.67194      75.92319    1305.07202   25867.48633       0.02764
    277.93542       0.62142      19.09513     282.61404     206.78947    1221.35352   12213.66504       0.06538
    329.15460       0.65375      30.86633     227.84732    -101.33144    1184.85571   15143.00293       0.05514
    508.95746       0.71184      39.32310      32.26607     105.07678    1139.15625   26584.57227       0.03313
    715.82581       0.68646      53.45830      87.06331      84.03539    1406.03906   46058.62891       0.01333
    214.36327       0.64314      12.52247     148.75339     -45.34120    1149.98389    8387.64062       0.10372
    589.73071       0.80701      29.07306     179.13504     -45.60033    1235.29492   34685.72266       0.02262
    369.51181       0.68347      23.59493      77.76305      59.27456    1285.93555   17938.75391       0.04091
    190.76613       0.55654      13.85368     257.56439     206.11394    1155.90771    6408.52490       0.13481
    390.03549       0.75095      19.73315     232.23946    -108.01250    1245.96680   20339.91406       0.03805
    190.06329       0.60749      21.35556      82.06374      18.00409    1233.91553    6100.01270       0.12886
    854.21368       0.82637      35.15393      98.25356      64.02775    1409.09448   68531.05469       0.00891
    432.87479       0.74498      13.55941      98.85293      39.21017    1329.52283   22872.66602       0.03019
   1134.68347       0.85890      47.52728      33.63714     102.08231     912.32947   99590.15625       0.01112
    219.39609       0.65227      11.02900     219.68401    -115.85149    1213.57324    8213.70312       0.09816
    436.31122       0.72619      26.02938      54.74294      82.83276    1233.25586   24768.88672       0.03176
    265.47775       0.57510      37.53546      88.21391      42.48925    1258.78369   10490.82812       0.07255
    935.94147       0.87103      29.88979     130.88254      19.07267    1379.22656   71876.15625       0.00891
    252.62599       0.58161      15.66163      46.06858      77.73135    1186.18750   10244.08008       0.08138
   1202.43921       0.90199      38.42673     111.00372      37.67503    1429.88892  105866.35938       0.00557
    747.20447       0.81299      30.85356      97.83391      61.06296    1407.73083   54728.98047       0.01119
    364.62003       0.70060      17.52565      45.27898      86.79648    1286.20447   17293.21094       0.04242
   1181.41528       0.91525      24.70604     201.17384     -72.22297    1270.47302  108618.76562       0.00690
    378.42822       0.69438      16.18230     215.05179     -78.05148    1311.75171   17899.17773       0.03956
    350.95355       0.53232      42.92878      50.98339      89.74313    1066.77783   15947.24414       0.05977
    495.58447       0.68168      46.23606      52.75676      85.22055    1047.64258   28660.16406       0.03392
    680.66632       0.76067      47.63565     102.30920      61.70642    1464.70996   44841.05469       0.01238
    401.44797       0.78180      13.40854      14.63711     105.78709    1242.87280   22049.05469       0.03526
    228.43161       0.58005      17.53125     266.62149     210.47261    1158.21289    8960.91406       0.09616
    362.51566       0.49604      45.47004     106.71334      69.23241    1564.41992   16385.39844       0.02780
    194.52283       0.61738      18.17567     314.02777     142.95364    1160.70557    6500.82178       0.13216
    418.80524       0.77854      24.60166     119.64650       7.28232    1291.57751   21927.43359       0.03322
    363.29147       0.61425      36.72388     230.72401     -94.68198    1108.34570   17826.93555       0.05113
    425.81235       0.73580      36.01051     270.31836    -134.95003    1311.54077   21720.75195       0.03261
    288.09915       0.61510      13.93433      13.35833     116.17483    1229.10327   12067.22559       0.06553
    333.75137       0.71811      17.61135     296.62442     187.71567    1260.31055   15725.22461       0.04830
    530.50977       0.79178      27.84412     165.08467     -31.98529    1192.77405   31565.80664       0.02620
    565.64185       0.70150      47.45396      89.87505      68.92743    1289.27344   38153.55078       0.01915
    729.57367       0.83953      28.67649     205.72350     -70.87370    1198.70312   52656.08594       0.01559
    218.95790       0.60651      28.30537      30.27945      72.03917    1126.79407    8063.24414       0.11077
    401.86606       0.51278      48.48153     277.86462    -104.78563    1516.59827   18626.04297       0.02702
    427.93439       0.69477      33.22053     281.27322    -131.32768    1312.93347   23918.65234       0.02956
    285.37473       0.65887      13.23305     346.88086     136.07768    1301.41968   11291.91504       0.06363
    293.31277       0.55961      27.03295     250.03050    -109.71361    1266.34375   12348.09082       0.06102
    288.39221       0.63578       9.12865     175.08852     -46.52495    1262.99707   12187.18164       0.06210
   1009.28943       0.85142      45.73452      26.21598     107.94551    1010.67004   77514.32031       0.01302
    394.20401       0.74138       3.23080      53.00129      77.01114    1297.78516   19713.96875       0.03663
    242.85657       0.68119      24.35570     277.49924     191.29434    1219.26562    9625.46875       0.08317
    315.88235       0.60407      35.63214      39.53907      87.03915    1127.55664   13755.10352       0.06487
    268.60873       0.52799      37.97882      70.03201      61.21981    1168.45996   11038.35254       0.07713
    310.54620       0.66118      11.29509      57.56255      71.67299    1296.28601   13273.69043       0.05452
    254.86932       0.50033      33.94569     253.38272    -119.02631    1189.84277   10233.48926       0.08111
    255.74788       0.49410      39.57665      56.38436      69.51180    1105.07520   10005.69629       0.09143
    254.00891       0.51184      35.54736     223.60924    -102.65623    1097.26917    9478.69727       0.09733
    245.45517       0.59765      18.14246      41.93674      75.74745    1174.95715    9762.23535       0.08655
    448.48672       0.76110      23.24898     263.51669    -128.63203    1276.55078   25925.68164       0.02867
    482.04135       0.71630      38.78387      78.41904      66.02358    1268.43164   27795.60742       0.02703
    289.97009       0.59934      27.49225     218.51228     -93.11028    1175.12744   11928.40137       0.07082
    302.35995       0.59095      32.47276      54.95182      75.68489    1178.54688   13150.11816       0.06398
    283.41367       0.64597       6.41280      71.20947      52.26629    1241.39502   11791.21680       0.06602
    409.30508       0.67149      28.59044      38.23183     102.53736    1231.66602   20138.63281       0.03914
    282.92081       0.61172      12.07289      26.36470     102.55180    1224.74707   11862.97266       0.06703
    375.79385       0.68153      32.98349     208.87769     -83.51942    1106.62305   18300.02539       0.04990
    274.72284       0.51887      32.29662      74.37913      63.35383    1239.54883   10822.33203       0.07210
    366.79877       0.62527      32.54368     259.59570    -112.89494    1323.97656   16975.39648       0.04099
    340.94205       0.72141      29.70116     174.14156     -60.40123    1082.91333   16355.33398       0.05729
    561.23029       0.79121      32.33543      15.17969     113.21912    1138.91797   33295.59766       0.02646
    329.44153       0.70966      17.35767      37.32316      83.40236    1218.16687   15560.72852       0.05154
    360.91937       0.67534      22.63042      26.16504     106.25396    1216.10364   17127.12891       0.04693
    259.54965       0.66954       6.64271     124.16753     -10.38245    1245.83435   10382.20898       0.07455
    566.91479       0.68807      47.56875      56.78418      89.61859    1077.26099   34365.75781       0.02743
    360.79495       0.70123      15.79785     269.59824    -135.76515    1305.00195   17222.35156       0.04151
   1047.81152       0.82499      44.23018      86.36232      82.39171    1407.81152   90104.00781       0.00679
    493.14182       0.74988      28.44501     220.40294     -83.23055    1215.34180   28798.49414       0.02794
    241.57306       0.59862       6.90998     286.52481     191.63977    1186.37988    9452.19336       0.08818
    274.03210       0.65293      14.34326      98.36479      22.90959    1258.38086   11177.57422       0.06813
    368.12640       0.62475      37.27153     231.28610     -93.58668    1245.04590   16375.62598       0.04731
    225.23376       0.59828      15.89986     251.07906    -139.41039    1172.04004    8452.64844       0.10030
   1078.22961       0.91320      35.04897     347.81824     131.71745    1176.93872   86746.46094       0.00972
    345.43860       0.54565      40.75924     226.29407     -89.90516    1046.19043   15352.53809       0.06342
    327.83990       0.65710      24.85350      75.37759      57.20434    1292.54395   14412.82520       0.05046
    420.63046       0.70272      21.24045     238.54211     -95.98830    1269.15588   22736.40430       0.03302
    491.96478       0.66268      39.16761     271.37524    -104.89267    1464.85767   26807.94336       0.02071
    283.55865       0.60866      39.19659     203.28133     -92.50154    1072.19080   11087.11621       0.08548
    381.68848       0.72789       1.91669     324.06174     167.49463    1283.47070   19266.32812       0.03822
    279.79840       0.65503      14.08572     310.68231     171.73999    1256.43640   11525.52832       0.06624
    255.37122       0.54304      16.69347     263.72034    -129.41058    1166.94922   11212.86914       0.07606
    201.51697       0.54646       3.45321     220.79454    -111.40235    1168.93103    6933.50195       0.12273
    437.49142       0.71754      29.43112      41.09174      93.36279    1210.23767   23054.98438       0.03512
   2391.78931       0.91101      52.05008      56.59283     100.21129    1233.46875  278004.71875       0.00283
    254.57288       0.52880      28.09476      53.51104      74.01766    1131.95508   10377.83594       0.08556
    412.34003       0.79070      29.35017     120.69338       2.09294    1332.45312   19731.15234       0.03484
    406.13004       0.73734       6.22299     125.51637       8.69219    1302.85913   20875.90234       0.03435
    260.87723       0.61145       6.53464      53.76529      69.27563    1223.49805   10512.43945       0.07575
    207.67691       0.59643       7.08036     103.35275       4.14442    1167.94495    7694.11914       0.11073
    255.24835       0.55399      30.34385     260.98636    -129.68286    1224.66504   10477.91992       0.07589
    241.63524       0.55359      32.06236      45.38817      71.80872    1102.97766    9682.84961       0.09469
    564.28937       0.78051      40.24402     270.31033    -127.12836    1352.57812   33792.70312       0.01975
    335.58588       0.72283      23.37053     358.30029     118.85943    1239.06311   14800.86426       0.05275
    662.54346       0.81889      26.64907     277.20831    -131.10071    1345.01843   45410.91797       0.01486
    345.57532       0.67228      31.70592     274.64951    -138.02620    1276.16809   16664.57031       0.04463
    200.13242       0.47060      22.29545      46.92982      66.15530    1082.34045    6968.43896       0.13454
    321.29852       0.68240      31.57251     264.09171    -136.55550    1206.49316   15916.50879       0.05110
    353.95312       0.67063      19.07986      21.04247     112.85481    1220.94055   16912.83789       0.04724
    374.15594       0.67785      31.61873     294.63028     209.93503    1347.97266   17512.80664       0.03837
    707.02698       0.74846      45.67200      67.85850      86.75390    1168.28516   51212.80859       0.01663
    364.26660       0.76583      26.23524     103.53195      17.44370    1296.30188   17587.34961       0.04115
    446.41830       0.58897      54.16676      53.33968      83.00134    1010.73828   21450.25977       0.04704
    288.28391       0.61233      17.01765     356.40579     132.47639    1175.82422   12479.07910       0.06764
    346.02631       0.70000       9.62975     206.68143     -78.05473    1281.57422   15867.05664       0.04653
    423.00726       0.42650      58.04310     124.15451      76.93526    2031.92773   19464.20117       0.99938
    219.26459       0.60994       2.72216     115.63661      -5.28356    1283.88745    7406.72021       0.09939
    342.94986       0.64350      27.59204     273.71301    -129.31734    1340.35071   16116.75293       0.04216
    429.60614       0.72017      24.41478     222.57300     -86.16972    1244.87646   22762.29102       0.03405
    267.15823       0.55019      45.00413      26.52857      81.74780     945.58771   10472.96875       0.10258
    297.90381       0.49468      35.28085      75.55556      73.00635    1244.61426   12771.72559       0.06070
    288.24231       0.63622      18.39859      59.88620      65.64572    1251.86169   11965.77539       0.06419
    413.85858       0.67340      27.36714     264.07468    -113.38380    1334.09509   21837.17578       0.03140
    375.93503       0.60701      32.92405      55.57167      89.09827    1175.31641   18608.47656       0.04539
    413.88013       0.71126      23.70762     198.92776     -65.73667    1103.40503   23254.93164       0.03941
    438.22211       0.73936      18.05095     190.69157     -54.46817    1230.59802   24431.98047       0.03231
    865.68341       0.84803      29.57779     202.72235     -60.72783    1209.78125   64527.92188       0.01255
    333.00549       0.64861      10.90207     209.54613     -73.14965    1256.55957   15328.61035       0.04980
    329.60931       0.66353      24.96914     172.83369     -46.09386    1173.29102   14566.68164       0.05812
    303.50635       0.71720      13.45501     307.64157     169.18842    1328.11719   12173.07617       0.05683
    496.01370       0.76375      20.54262     179.69867     -41.94239    1194.76587   30003.05078       0.02750
    824.88013       0.81533      40.91947     279.89627    -117.12402    1458.15662   60724.82031       0.00925
    245.78383       0.55149       3.25409     267.03558    -139.42215    1178.66602    9890.85938       0.08505
    375.67273       0.68896      21.23830     226.32535     -92.34895    1255.19141   18094.20703       0.04226
    645.33160       0.82818      26.85799      93.52644      47.03131    1347.16406   43181.02734       0.01558
    600.16443       0.74098      49.13646     272.29065    -118.12177    1386.43848   36351.15625       0.01743
    415.96680       0.74637      22.45444     352.96744     135.70549    1221.35352   21479.80078       0.03717
    396.78522       0.73903      26.21714     306.48987     185.19322    1282.31226   19408.65430       0.03800
    489.36581       0.64143      44.30276     253.99928     -97.48492    1281.51367   26838.06836       0.02751
    185.34879       0.45955      23.05450       5.60096      95.77607    1020.61475    5901.41064       0.16932
    270.29297       0.67795      16.85104     292.34491     183.52341    1251.85144   10988.02637       0.06990
    323.62646       0.65269      18.43916     191.37703     -59.77155    1197.67700   15241.89746       0.05394
    555.26733       0.78542      25.01782     115.56969      29.93966    1356.48132   32711.61328       0.02028
    303.32159       0.66866       8.68302     126.68198      -0.83679    1236.80249   13557.98828       0.05776
    192.04628       0.56995      18.98090     357.12384     102.58406    1144.58252    6406.53271       0.13662
    580.52124       0.74020      39.66159     101.06634      59.14882    1396.05469   36855.08984       0.01693
    250.77777       0.62684      20.83594     217.69551    -103.97449    1198.74658    9792.12012       0.08386
    872.85107       0.86875      38.18224     340.46851     155.18005    1206.31323   60420.53125       0.01346
    273.74277       0.61123      15.13139     247.00586    -120.03357    1212.63892   11612.01953       0.06952
    614.31714       0.81626      29.59496     287.88855     212.70374    1324.72266   38935.42969       0.01785
    464.43674       0.62321      48.24125     112.42905      62.38349    1569.13904   25039.34375       0.01801
    805.69501       0.81602      38.36431     104.57325      58.09518    1461.35962   58004.32812       0.00963
    327.20853       0.67660      23.51430     227.52116    -101.40903    1162.55469   16398.32422       0.05228
    252.07419       0.66579      19.96743      29.23752      79.74079    1191.77344   10290.30078       0.08047
    230.96484       0.55222       9.47641       1.71774     119.71767    1164.26758    8968.87109       0.09539
    368.61987       0.72433       7.31858     138.34364      -7.76851    1303.84302   17843.73242       0.04013
    283.66159       0.64327      29.72611     338.55676     137.12611    1088.01465   11542.06348       0.08073
    319.27289       0.69853      14.96673      62.10812      61.91350    1243.66699   15135.29980       0.05128
    207.23151       0.58558      15.33494     143.26030     -36.25444    1163.52441    7346.86719       0.11656
    419.58890       0.69834       8.64937     322.67496     187.31467    1330.19446   22771.76953       0.03029
    260.73627       0.59691      18.59803     243.03021    -118.85327    1228.54724   10338.80176       0.07654
    248.03069       0.54877      23.00864     282.34879     208.23735    1239.59924    9479.43066       0.08231
    343.64938       0.69026      30.96284       3.05102     116.52253    1061.67383   16642.64453       0.05757
    212.35428       0.55595      15.76922     105.43132       6.69684    1108.25818    7885.72119       0.11560
    281.59024       0.69564      19.75037     104.06107      12.72906    1317.47974   10997.12891       0.06387
    419.13232       0.72745      28.24648       0.76274     127.72302    1177.41833   20612.87109       0.04087
    247.25089       0.49016      34.13339     238.99025    -111.83907    1119.44434    9582.65430       0.09396
    639.32513       0.84106      30.86072     309.88055     185.70831    1321.18237   40034.52734       0.01745
    231.36768       0.61783      11.32068       6.59891     105.23685    1233.16052    8453.55078       0.09307
   1493.38354       0.89124      49.22969     309.05569    -130.70930    1665.71167  143836.93750       0.00246
    245.15334       0.57735      24.44291     188.76216     -73.48577    1121.46692    9335.00488       0.09624
    463.90094       0.78685       3.40212     264.24533    -133.90741    1308.43359   25888.40234       0.02748
    298.58463       0.53939      38.65793     242.09802    -106.68618    1152.72961   13009.23438       0.06665
    472.47449       0.79477      23.88947      31.06270      91.96750    1271.04541   25773.30273       0.02906
    270.11823       0.53631      34.23902      86.46236      52.18823    1281.92676   10781.12012       0.06845
    688.17188       0.73983      45.90717     244.35895     -90.23283    1157.81250   48460.48828       0.01779
    234.79955       0.61854       7.52699     280.52475     193.55099    1141.68652    9803.02637       0.08958
    216.01259       0.57931       9.92994      36.07491      76.65503    1229.74707    7633.90527       0.10350
    202.08484       0.63048      22.97377     187.07175     -92.51796    1183.06396    6687.38623       0.12513
    456.46368       0.72528      41.39426      93.15051      50.79513    1305.85742   26100.70703       0.02736
    466.01208       0.69680      34.37804     275.38647    -120.66062    1389.31104   25096.76953       0.02513
    295.12439       0.68752      15.75773     300.37885     181.11459    1252.94141   12944.14258       0.05925
    238.89407       0.58661      22.36725     217.37363    -102.08179    1144.43274    9453.88184       0.09260
    818.87738       0.87434      43.07051     295.63461     203.88554    1401.39307   54114.19922       0.01143
    228.01978       0.40681      26.15187     213.98706     -84.20374    1042.74316    8457.88477       0.11553
    345.53674       0.69879      31.07510     271.22247     217.64061    1289.39941   15524.65918       0.04705
    391.28119       0.78333      17.60510      96.38799      23.55584    1312.20581   19480.26758       0.03633
    266.17032       0.64771      12.14258     205.25896     -86.77718    1171.43945   11785.32520       0.07199
    418.68863       0.63872      38.98648      45.51679      95.16893    1107.91406   21639.03516       0.04214
    292.63284       0.62082      22.88315     200.34076     -75.57487    1150.05469   12678.58496       0.06860
    375.12408       0.65204      25.94192     255.56320    -107.67146    1319.92896   19043.33789       0.03676
    333.19574       0.52724      39.51401      50.01011      91.98852    1137.01917   14456.34082       0.06107
    387.02258       0.67079      26.73133      57.01263      83.60204    1267.51953   19258.82812       0.03906
    242.01385       0.61658       7.12569     124.49049      -6.72904    1220.28442    9566.00586       0.08360
    368.54886       0.75329      20.25653     272.98047     209.97302    1239.16077   19325.27539       0.04041
    438.17389       0.67277      29.13678      61.60234      87.62035    1318.47266   21977.56641       0.03191
    276.70633       0.67614      16.29696     251.54878    -133.66837    1223.22852   12176.33008       0.06542
    561.77588       0.67571      49.89771     247.66570     -98.00320    1177.87524   32589.65234       0.02585
    369.21033       0.61688      38.69297     281.21872    -126.08274    1392.05664   17648.30859       0.03557
    335.40332       0.65976      11.20020      53.75992      82.19939    1289.02246   15303.70215       0.04776
    539.30731       0.75555      31.33087     277.67105    -125.43314    1268.86755   37977.01953       0.01979
    429.30176       0.70193       9.90525     305.13040     205.64023    1380.88293   21996.55078       0.02905
    286.48123       0.66741       1.50692     166.69069     -44.25069    1244.95667   12511.68066       0.06194
    315.30566       0.63502      29.35468     337.87814     150.19618    1158.48340   13014.14355       0.06619
    446.90717       0.62731      47.10437      72.43893      77.48520    1231.65625   24028.01758       0.03280
    569.94556       0.77141      35.77333     100.93321      50.87013    1387.90051   35018.37891       0.01805
   1326.93018       0.81055      60.92303     242.39728     -90.20327     898.26331  116738.82812       0.00961
    337.97986       0.66911      28.21190       4.51218     118.98168    1143.47620   14912.42285       0.05877
    619.14893       0.83066      16.29649     288.51514     207.49060    1299.75366   41481.31250       0.01736
    232.38319       0.65479      18.09844      95.12289      14.32783    1245.50098    8741.76953       0.08858
    375.57565       0.71137      20.55608     334.40579     155.92221    1209.67969   18354.25391       0.04414
    253.94745       0.60795      30.92458      46.79451      67.99998    1154.47559   10293.12793       0.08407
    342.43265       0.71450      23.93974     156.62482     -35.41716    1175.57617   15969.12109       0.05287
   1126.38770       0.89750      22.29609      29.40838     111.79082    1295.97961  103309.75781       0.00701
    270.07520       0.60280      24.75753     281.36520     207.63257    1244.48584   10916.94336       0.07103
    202.43437       0.52564      22.18176      46.45786      63.35794    1123.93262    7182.74170       0.12474
    376.16605       0.70646      19.93715     346.34055     145.55568    1218.84766   18545.69336       0.04319
    453.64636       0.64909      44.60382      44.80579      91.87263     987.78430   24797.44531       0.04162
    331.27295       0.69229       6.43892      14.43167     114.82358    1223.06714   16579.85352       0.04806
    338.54382       0.61364      33.87285      42.50798      89.67847    1115.85352   15941.20117       0.05671
    238.99368       0.53889      23.21289      80.06757      45.69126    1231.95215    8704.34473       0.09052
    289.86871       0.64979      24.21261     162.44125     -42.96346    1138.57031   12225.06445       0.07209
    336.25214       0.65666      30.87315     104.30363      35.34547    1384.78345   13834.31738       0.04591
    341.02084       0.64804      30.08824     215.72704     -87.85690    1116.39807   16331.77832       0.05532
    401.53586       0.66773      34.79383      61.49225      76.45827    1176.56055   21151.84180       0.03987
    254.19897       0.66815      10.33998     269.78815     202.84972    1227.99878   10328.17188       0.07668
    981.55817       0.87523      38.46243     119.35705      31.85078    1421.49634   74243.78906       0.00806
    718.72955       0.83300      41.38165      21.35096     101.13895    1015.48578   50110.46875       0.02004
    454.44162       0.74355      16.38836     263.75815    -122.18951    1321.63477   25137.10938       0.02778
    322.21005       0.68394      21.03909     358.12299     125.31635    1224.46875   14166.44238       0.05615
    398.45697       0.70839      25.30602     211.50439     -79.73650    1221.59766   19945.30469       0.04002
    352.71667       0.65079      34.69096     102.27219      41.47802    1319.81653   16620.56445       0.04213
    247.51680       0.66801      18.05724     348.91190     118.00814    1195.92700    9591.75977       0.08590
    592.71075       0.77706      30.75914     251.44273    -105.24098    1334.74609   36174.91797       0.01894
   1177.49170       0.87228      34.95948     244.49553     -91.36221    1306.26562  105852.73438       0.00674
    255.46187       0.57610      15.67109     228.04912    -103.50146    1186.69336   10210.18262       0.08160
    242.42209       0.62942      14.48812      35.71601      77.39288    1196.15747    9580.29492       0.08599
    222.81419       0.65360      11.34239      83.33259      21.14472    1219.31982    8175.16943       0.09792
    222.93619       0.53698      16.32433     218.25494    -101.06426    1162.46741    8089.40088       0.10599
    374.10379       0.67912      32.74712     263.33786    -123.66159    1276.89258   19319.69922       0.03846
    490.97372       0.77404      27.51504     112.42722      26.21502    1324.05664   27021.92578       0.02575
    738.12256       0.81960      38.49587     229.92046     -92.95795    1193.03516   51705.62891       0.01599
    434.15433       0.78103      18.57393     143.19234     -16.88137    1269.15234   23212.47266       0.03234
    241.89713       0.54992      14.88942     240.64561    -115.59320    1161.57910    9707.36816       0.08841
    356.65906       0.67928      25.62742     242.71634    -108.40421    1273.74023   17251.96875       0.04325
    700.38971       0.85361      18.33198     326.96112     167.95561    1289.52625   49425.50391       0.01478
    290.33078       0.72868      16.48184     143.36613     -33.67389    1211.72900   12662.71387       0.06382
    301.36923       0.68875       8.39369      86.64158      35.11990    1236.18457   13682.09668       0.05728
    322.15900       0.75078      16.93176      58.82308      54.29447    1279.92676   14689.13574       0.05038
    615.24493       0.76759      36.81014      99.20222      58.28963    1408.00073   39209.55078       0.01562
    296.85016       0.59580      24.46148     255.67746    -119.26669    1288.13281   12339.22363       0.05930
    696.94055       0.81419      46.43646     290.06757    -135.99785    1432.31641   46730.94141       0.01257
    567.03870       0.74522      40.77659      98.84144      57.21750    1355.82812   36590.87891       0.01815
    570.82404       0.73199      34.04335      92.19085      69.56441    1404.59302   35526.33594       0.01732
    522.30701       0.79395      28.24241     184.69023     -59.49138    1141.00391   30519.67188       0.02880
    298.44977       0.47280      44.08560     232.01064     -96.85487     996.10211   13081.05273       0.07826
    916.45258       0.85978      18.38872      83.83484      69.07950    1358.02344   76614.46094       0.00864
    682.43286       0.80746      26.68481      90.08538      62.09045    1349.69653   48388.88281       0.01385
    601.63245       0.81735      32.85506       7.94128     117.78253    1116.73499   38254.68359       0.02361
    339.91589       0.69300      25.73089      52.45884      72.67273    1292.92969   14810.68164       0.04908
    341.15988       0.69398      19.97289     349.27292     138.03285    1214.62207   16042.79980       0.05019
    938.53735       0.84721      39.35518     238.78503     -93.95402    1284.00000   70956.25000       0.01037
    401.72751       0.68709      28.09640      28.40486     107.41698    1178.83386   20620.55859       0.04080
    224.66972       0.58514      14.12148      51.30582      63.01199    1215.54102    8216.31152       0.09789
    216.44287       0.57242      30.39041      12.12846      88.61733    1079.98828    7505.25586       0.12523
    439.90369       0.77359       8.96710      61.05117      68.16640    1297.64673   23636.74805       0.03056
    259.12854       0.52657      28.76479      21.89877     100.65171    1068.91064    9963.05176       0.09545
    298.72385       0.60314      26.25046     251.35555    -116.78160    1207.01465   13731.68848       0.05919
    400.40427       0.62960      42.97822      58.75748      79.53506    1141.41406   20195.39453       0.04350
    286.20224       0.56270      31.05148      38.83535      89.36079    1146.14807   11689.45898       0.07475
    475.50296       0.81014       7.02556     354.97684     128.21591    1295.24402   26596.54883       0.02724
    655.76007       0.75024      37.82928     273.83737    -106.77551    1456.55518   42927.66406       0.01312
    767.58960       0.73317      48.04942     111.03873      76.32804    1694.13416   52106.62109       0.00626
    263.34991       0.66995      10.55201     108.70883       5.64385    1186.93799   11294.11133       0.07375
    305.67142       0.67313      27.72393     255.25301    -131.00992    1270.92468   13249.94238       0.05652
    313.51648       0.67257      14.37189     164.63785     -38.21011    1216.13232   14301.65430       0.05620
    570.40637       0.74307      40.83379      78.61893      70.76225    1342.82520   33362.78906       0.02029
    442.21774       0.77237      19.14164     129.41513       2.81612    1303.91016   23860.00391       0.03001
    273.77707       0.63173      27.75745      37.48788      78.22082    1163.01074   11210.65918       0.07643
    402.28003       0.68609      40.40109      38.04470      86.58822    1090.58398   20017.45508       0.04642
    298.95935       0.59251      34.35212      83.15540      53.77401    1303.39282   12321.52637       0.05815
    531.62750       0.75596      23.36880      95.77133      56.31742    1339.46094   33617.06250       0.02024
    264.73944       0.60204      23.37194      79.04456      46.00020    1200.30725   10999.06445       0.07451
    272.87909       0.57776      19.81950      44.74155      83.76010    1150.01123   11727.49121       0.07417
    213.64273       0.64047       5.15104     276.93414     187.43166    1216.15527    7851.06543       0.10237
    360.75104       0.69814      22.98837     202.82268     -76.62782    1167.25037   17717.22656       0.04812
    432.05374       0.64188      32.84312     258.93317    -102.12678    1351.74414   22078.69727       0.03026
    264.30399       0.58296      28.73864      40.69370      80.19602    1169.80078   10452.02051       0.08133
   1124.22668       0.85717      39.23571     293.87094    -120.41546    1541.83337   98720.40625       0.00485
    982.46442       0.90886      29.84562     169.92374     -49.86064    1231.29871   76933.97656       0.01027
    396.18884       0.74191      18.80084     217.94710     -91.01164    1267.06641   19907.46875       0.03781
    337.95511       0.67991      19.14944      41.84886      86.50454    1268.67383   15022.56348       0.05000
    291.57013       0.54245      39.00405      40.13668      84.50980    1023.99609   12313.37988       0.08088
   2495.35767       0.94739      38.69286      16.19741     119.44417    1287.53760  317930.21875       0.00230
    316.13913       0.60915      30.22814      35.36676      92.28652    1091.50391   14359.74902       0.06465
    445.29904       0.71828      28.47475      65.75430      74.84304    1280.34375   24090.13867       0.03070
    207.70613       0.59278      23.14104     207.03775    -104.68945    1129.62158    7524.23877       0.11832
    492.33063       0.74771      40.56078     227.21268     -98.61584    1157.02661   27910.81641       0.03091
    325.48776       0.58775      34.07003     298.82303     215.62422    1347.69482   15095.90039       0.04453
   1430.54407       0.89025      41.70135     215.20099     -69.09158    1141.02930  136666.23438       0.00643
    189.26654       0.56845      15.12100      59.27820      43.20732    1095.22559    6989.05566       0.13230
    332.62982       0.70036      23.30183      76.03811      50.24460    1302.39075   14920.54492       0.04809
    583.78058       0.78221      36.57883      44.02662      89.34835    1206.82117   34948.22266       0.02326
    327.02493       0.69647      15.76525     211.91026     -87.29494    1206.76074   16013.36621       0.05078
    574.77112       0.77001      33.46656      50.99813      89.34744    1271.14600   33761.25391       0.02218
    332.69296       0.71401      16.53536     257.50018    -133.23131    1277.66504   15566.99023       0.04768
    391.16891       0.71021      23.79813     141.67957      -3.58618    1304.39258   18603.63867       0.03846
    550.68555       0.79745      15.08587      47.51587      89.11600    1310.48804   32661.43359       0.02172
    214.75273       0.54599      27.97281     195.36664     -90.16090    1051.19568    7750.49170       0.12498
    321.36407       0.66531       9.80760     294.30518     197.48488    1274.49219   14424.62402       0.05167
    204.63673       0.60436       7.59393     354.39600     109.69720    1214.91760    6995.79053       0.11509
    599.06232       0.82932      21.08286     351.26196     139.91840    1247.88916   38887.47656       0.01985
    430.09018       0.75987      31.11596     252.52977    -123.08994    1284.85352   23483.59961       0.03130
    207.47038       0.61323      22.86006      13.22488      87.48965    1178.58435    7305.90869       0.11515
    308.01215       0.70253       8.00682     251.43761    -129.42900    1304.50586   13428.41992       0.05327
    304.11038       0.67455      35.86925     169.97012     -62.36924    1007.50391   12688.46973       0.07978
    264.09647       0.60612      25.33252     227.56111    -108.40653    1155.93896   10874.59668       0.07944
    334.74435       0.67040      17.30276     242.57130    -110.93420    1262.29883   15414.40430       0.04915
    625.83392       0.82297      38.78928     101.02995      39.58384    1360.41284   39701.11328       0.01661
    474.51117       0.75731      25.59279     270.32181    -129.05185    1292.34338   28588.67383       0.02545
    280.08649       0.59998       5.77235     307.95862     185.02571    1248.85999   11838.25684       0.06513
    952.97015       0.81680      48.98591     114.33002      62.14730    1602.39844   73097.80469       0.00571
    558.72540       0.78956      25.43455      58.33129      80.29974    1274.34424   35381.81641       0.02107
    308.64243       0.69154      16.52557     185.99274     -66.04988    1218.00391   13805.80371       0.05808
    233.12718       0.57042      22.10108     198.24600     -84.63123    1130.50293    8772.94629       0.10137
    281.92355       0.63531      16.99738      37.34831      85.18668    1204.75562   11899.97754       0.06850
    431.34543       0.72560      20.43327     248.36235    -107.59914    1304.12830   23374.73047       0.03062
    427.89822       0.79546      24.09653      37.81252      79.14657    1260.32153   22870.18555       0.03325
    297.79218       0.66242      27.76408      12.75566     103.25095    1214.52710   11742.26758       0.06860
    181.75351       0.60628      13.91777     212.60408    -117.34203    1159.53943    6257.42090       0.13751
    553.66644       0.79708      27.24596      14.21488     116.88181    1220.28076   32706.17969       0.02445
    222.51761       0.58225      18.90769     213.81349    -102.49930    1237.29395    7589.92188       0.10310
    264.33585       0.68408      10.16558     355.18607     116.70515    1215.18225   11164.23145       0.07208
    230.90536       0.53842      22.28694      76.81194      45.54726    1198.23730    8494.30176       0.09673
   1299.60278       0.89624      37.42218     218.76517     -78.92789    1233.17188  117335.62500       0.00670
    234.45264       0.67589      27.70934     339.66843     116.73737    1093.65601    8828.72168       0.10492
    281.76962       0.59432      11.17440     287.70255     207.85014    1228.58167   12526.30762       0.06317
    246.47144       0.47718      22.25973     261.92682    -123.05885    1260.12537    9071.85059       0.08375
    243.58279       0.62621      13.82890     345.99094     128.07607    1182.74902    9656.29004       0.08670
    465.21655       0.67844      32.87569      99.33002      62.97669    1452.20508   24587.45703       0.02309
    345.86938       0.67634      14.61971      83.43583      51.75061    1282.28772   16334.94629       0.04515
    358.11853       0.61095      46.64718      93.93575      54.17321    1336.09375   17073.53516       0.04005
    469.44470       0.73239      38.03815      33.71829      92.52576    1060.50195   26246.71680       0.03655
    191.77414       0.53385      20.91792      59.55536      46.96330    1204.88037    6131.58545       0.13291
    595.80981       0.74063      43.40166     246.85600    -101.23480    1209.76709   37463.14062       0.02163
    594.87714       0.78846      27.94580     287.76315    -136.43224    1397.57190   36776.11328       0.01692
    593.45935       0.79440      14.70016     332.72177     175.67363    1315.08105   39527.56641       0.01783
    280.36472       0.68186      10.80295      18.55671      98.04866    1242.74683   11824.47852       0.06572
    642.43512       0.80309      20.99510     257.17694    -109.83015    1302.97583   44281.17188       0.01619
    473.82581       0.66669      42.23970     108.62596      58.41693    1500.92725   25158.12305       0.02063
    701.77905       0.85048      10.73215      21.12123     114.81109    1306.69263   49831.32422       0.01431
    572.37561       0.78758      27.13193     248.82780    -107.77287    1293.77344   35980.72266       0.02018
    188.39095       0.59660      17.30513      51.02744      46.97161    1183.91113    6247.24658       0.13383
    325.33292       0.67831      12.99997     130.35185       0.27349    1204.76172   16159.04883       0.05044
    264.56262       0.65545      14.20268      36.22032      80.22227    1287.64746   10085.37207       0.07260
    476.76562       0.63708      47.31001     272.24826    -109.59106    1391.43359   26856.15625       0.02340
   1078.05371       0.86729      33.91705     234.13170     -86.96835    1219.32629   95901.09375       0.00835
    652.55322       0.82846      15.49530     253.33768    -112.79808    1324.11182   44580.85938       0.01561
    302.45990       0.51947      40.13324     253.56136    -111.75365    1255.01050   12240.32617       0.06249
    250.56819       0.60485      14.81906     172.48067     -53.22952    1203.38770    9710.33887       0.08408
    272.26755       0.70367      16.67552     336.29129     133.04567    1229.29395   11099.76953       0.07122
    241.10414       0.52137      31.23637      37.01481      80.74368    1100.37622    8925.07812       0.10302
   1043.62952       0.87658      12.42587       6.72524     147.61035    1370.42188   91095.40625       0.00713
    307.59708       0.62749      17.59909      90.85318      44.69114    1260.21497   13756.27441       0.05522
    516.61987       0.76831      10.36927     138.32535       8.34551    1369.96289   29595.62891       0.02196
    375.89987       0.73875      11.07876     238.74747    -110.58470    1298.43396   18825.95508       0.03832
    247.08276       0.56163      27.80765     220.41124    -101.49591    1092.32947   10180.98730       0.09110
    271.69083       0.54202      27.44668     238.38174    -104.94601    1237.57422   10633.83008       0.07357
   1197.44275       0.82067      51.70650     277.79657     -98.60697    1538.74500  106742.21094       0.00451
    519.24878       0.75168      33.68508      95.31263      52.76713    1340.83264   30794.89844       0.02205
    265.03247       0.62498       7.57116     275.51926     206.11314    1195.31006   11065.18555       0.07453
    326.20657       0.63327      31.13264     214.46858     -87.28368    1094.29688   15617.33984       0.05926
    663.94543       0.82697      35.36654      19.90864     106.35226    1158.94373   42120.29297       0.02046
    386.34390       0.52484      46.22162      51.08723      94.30333    1030.81335   18014.24414       0.05490
    486.23215       0.78918      12.55104     287.06778     207.19678    1316.56836   28202.67969       0.02494
    334.47052       0.63304      15.63867     194.89503     -55.77938    1258.31067   15112.62207       0.05039
    346.16196       0.69096      11.09545     109.97055      23.23267    1284.38672   16469.83984       0.04466
    378.60818       0.71256      21.18981      46.62629      83.52818    1254.89099   18733.64258       0.04084
    273.70901       0.62561      16.34044      25.17482      95.84566    1162.09290   11645.95508       0.07365
    271.17371       0.60531       9.01239     130.54761      -2.61090    1233.31482   11077.71191       0.07100
    319.00934       0.61398      35.54900     274.53464    -134.24385    1335.33740   13294.21094       0.05149
    312.51001       0.66973      20.26397      20.86945     102.02991    1132.72571   15059.17383       0.05891
    261.81616       0.48448      30.81201      52.72630      80.64927    1197.18652    9578.64258       0.08589
    243.48506       0.52351      28.40789      73.87078      54.41409    1193.21570    9396.26660       0.08798
    344.99402       0.75234      27.60640     307.75330     169.61006    1232.93262   15813.03027       0.04976
    236.77037       0.58937      30.12662      89.30949      30.02911    1246.57336    8519.02832       0.09079
    325.28622       0.68527      26.94567     355.72232     121.79828    1096.94434   14694.44824       0.06281
    359.54922       0.48817      47.80032      88.80283      73.10185    1365.08203   16131.08789       0.04059
    295.15527       0.65153      23.89671     217.09172     -95.61085    1246.18408   12093.83691       0.06397
    390.33420       0.58716      39.26247      71.10258      80.64682    1233.58887   19648.04883       0.04002
    267.24576       0.66504      19.16488     112.73016       3.99599    1249.96765   10530.17188       0.07311
    408.31375       0.66427      34.53822      58.34846      82.82396    1244.26160   20453.10742       0.03792
    417.94232       0.43818      55.75768     258.91519     -94.90258    1223.07227   19926.38867       0.03999
    446.95892       0.75437       6.39570      45.76176      90.93523    1303.06445   24466.59180       0.02930
    298.86276       0.70226      16.44203     277.53326     201.71378    1221.47266   13840.09375       0.05769
    337.88583       0.65177      35.26201     257.83969    -123.42706    1325.27734   14530.40918       0.04780
    283.18631       0.68374       6.50687      77.68141      41.18494    1263.55371   12132.95020       0.06233
    551.77502       0.84663      32.36283     100.24503      25.14391    1368.80847   31993.15039       0.02035
    214.39925       0.63135      12.73113     179.69157     -76.40812    1204.98145    7632.02051       0.10677
    306.75204       0.64713      19.97887     281.25266     211.30191    1202.20703   14837.58105       0.05511
    363.81317       0.55849      44.13367     232.25398     -93.57539    1045.36499   17372.14844       0.05610
    283.95261       0.64521      23.42104      90.20753      35.21034    1283.97205   11496.72656       0.06401
    283.06607       0.67683      26.54643     264.15308     216.05840    1257.89404   12163.98730       0.06264
    409.88458       0.69516      27.06804      79.82898      62.85578    1277.31836   21980.52930       0.03378
    397.75101       0.77663      23.42942     337.09760     141.19501    1203.43164   20548.67578       0.03973
    343.56464       0.70811      20.21069     191.84407     -68.94765    1263.81641   15161.70117       0.04986
    618.81311       0.82445      17.41152     276.12543    -137.85962    1367.38123   37799.23828       0.01726
    844.36023       0.85780      14.43073     122.35536      26.76684    1397.43372   61953.85156       0.01005
    764.20221       0.77160      41.88124     265.63644    -100.51698    1373.89417   55826.15625       0.01158
    430.70078       0.70692      29.29351     101.95122      46.26087    1379.84680   21914.93750       0.02920
    199.98825       0.65740      19.33529       2.50364      91.84305    1175.30237    7192.77832       0.11744
    260.14786       0.63778      22.50764      22.72453      89.50784    1143.02661   10604.41113       0.08269
    288.16071       0.66702      18.44035      16.73193     101.99747    1176.68591   12843.55762       0.06565
    419.35098       0.60578      35.28120     276.83679    -107.72717    1459.29346   21810.60352       0.02570
    259.52774       0.66397       9.55494     176.70276     -61.54242    1249.53125   10514.18164       0.07327
    708.21411       0.83214      38.08348      18.63911     107.58840    1123.67773   46244.22266       0.01938
   2502.65601       0.93108      52.63853     215.70595     -79.98592    1050.55725  309262.78125       0.00313
    255.50871       0.62354      16.13907     253.27423    -133.21431    1293.86621    9447.50391       0.07684
    393.93445       0.75148      21.66210     101.15117      28.15683    1312.71228   19804.41406       0.03575
    522.09283       0.76612      26.54073     208.71465     -72.52790    1207.50745   30698.93164       0.02646
    340.81711       0.68731      25.05113     106.10471      26.15793    1238.11328   16540.81641       0.04726
    268.74808       0.64164      17.28815     340.96112     136.60609    1196.54797   10725.24023       0.07677
    889.67621       0.73396      54.76404     275.38528     -95.50008    1523.97656   66707.84375       0.00743
    242.23312       0.53576      13.80754     120.95531       9.42400    1265.13184    8789.67188       0.08586
    258.61670       0.61278      14.44915      23.48542      95.72711    1131.44434   11036.22363       0.08050
    391.03247       0.70933      13.80049     276.48523    -136.63457    1329.24805   19652.81445       0.03514
    293.95865       0.52248      39.25495     259.19717    -115.77618    1277.86133   12170.20020       0.06097
    205.73422       0.63974       9.36159     151.96803     -51.78924    1163.36877    7610.06006       0.11256
    359.01163       0.75694      12.40703     331.12970     147.76350    1312.30188   16262.25098       0.04352
    224.61891       0.55537      15.05940     229.66548    -112.09383    1195.51697    8210.86426       0.10040
    232.41824       0.67550      14.66836     110.88898      -6.52077    1271.65588    8157.14990       0.09175
    367.80341       0.62392      34.19048      76.00450      70.16276    1304.60742   17434.71289       0.04102
    392.40323       0.76218      18.58809     302.25906     182.45073    1317.54309   18683.60352       0.03759
   1420.68750       0.84176      55.14270      77.24924      86.47997    1209.18164  141035.85938       0.00575
    536.06366       0.78280      22.20364     196.96756     -59.57964    1176.13281   35332.92578       0.02388
    290.41666       0.70432      17.51443     190.17097     -78.16830    1225.84998   12264.72559       0.06474
    203.78236       0.59388      12.94043      38.93052      66.05782    1207.60303    7022.56934       0.11567
    999.02698       0.86632      35.97921      77.92638      67.55180    1315.57812   81248.54688       0.00867
    472.68784       0.73706      33.13680     101.55949      45.89509    1364.34180   26139.66602       0.02508
    402.10220       0.70537       9.79734     106.51633      37.04368    1304.83081   21479.55469       0.03329
    303.76410       0.58339      44.20736      42.92291      76.39793    1039.41675   13091.85059       0.07489
   1555.08508       0.93783      30.42686     319.67493     173.28137    1316.25000  162039.67188       0.00434
    361.03992       0.69786      22.98148     219.27356     -90.05508    1264.28906   16988.04102       0.04448
    282.17914       0.63087      15.59130     157.84001     -31.00215    1223.75879   11980.90234       0.06645
    362.50369       0.78408      20.96746     117.98419      -3.29180    1278.51636   17401.70703       0.04261
    291.58224       0.51535      33.61574      70.38130      71.77328    1219.51172   12213.67578       0.06553
    251.97430       0.62294      18.67190     332.81522     143.52501    1181.87793    9832.86230       0.08522
    334.85934       0.51001      43.88877     270.43652    -113.97482    1338.79504   14784.02344       0.04607
    181.58247       0.61625      15.51864     227.44081    -133.03809    1221.72559    5816.48926       0.13722
    298.31012       0.63748      12.87531     312.74503     178.44272    1277.64514   12562.52344       0.05912
    448.73590       0.63844      40.63294      78.47919      76.55501    1307.87390   23791.64062       0.02994
    289.52963       0.66098      17.17237     118.08839       6.79675    1264.55078   12200.75977       0.06191
    251.02271       0.56742      29.77009     228.32246    -109.30363    1194.20142    9304.62305       0.08874
    420.06000       0.71071      30.38023      51.68298      81.21118    1249.26953   20778.82227       0.03709
    332.53424       0.62457      35.59787     205.16956     -80.52433    1110.07861   14279.10254       0.06372
    318.90555       0.61256      30.87388      31.00157      96.13569    1135.86438   13683.69531       0.06460
    247.75528       0.55490      34.05466     228.69341    -111.63477    1128.48560    9499.94531       0.09383
    654.30542       0.84490      10.20726     250.28561    -116.64962    1307.43604   44576.34766       0.01598
    408.81635       0.68263      39.08027     261.18713    -118.47003    1279.68750   22038.36914       0.03359
    446.00897       0.75785      31.67096     279.55048     216.20284    1302.88086   24163.41602       0.02967
    470.44986       0.69626      33.73820     267.38354    -112.74548    1412.48828   24443.78125       0.02485
    257.03897       0.70475      18.97130      92.08472      15.95381    1259.29590   10174.63672       0.07475
    255.44225       0.58419      31.38185     252.54971    -128.32733    1244.54565    9903.36816       0.07829
    360.29929       0.69003      30.84382     181.73285     -58.06956    1080.91992   17523.21094       0.05358
    390.50540       0.71205      23.02719     274.00464    -136.51662    1265.79492   20811.61328       0.03623
    326.34647       0.45679      40.06705     267.31393    -101.92012    1381.36426   14269.74902       0.04474
    395.04352       0.74809      13.43185     331.58899     156.38820    1274.77539   19882.79492       0.03747
    545.17102       0.74571      41.45806      65.45088      75.00275    1190.72754   34567.82812       0.02399
    324.00735       0.64469      16.27699     357.13992     137.88770    1257.46997   14470.08691       0.05269
    215.48903       0.55776      11.51810     181.24625     -67.23283    1172.82031    7850.55078       0.10789
    229.54346       0.57328      27.19627     186.59193     -79.40726    1110.43506    8065.99463       0.11275
    301.39774       0.64545      32.71595     282.28885     209.24527    1321.09863   12023.79395       0.05811
    631.29749       0.68592      50.72314      89.28789      79.00226    1425.33130   39405.39453       0.01510
    539.58820       0.77078      28.67853     104.47051      45.84982    1387.44922   32698.97266       0.01934
    209.32919       0.53292      15.06070      18.77033      93.91973    1183.90674    7113.58447       0.11751
    285.22961       0.59964      26.47145      50.60139      75.80378    1142.71265   12578.59375       0.06973
    351.58636       0.63114      27.87391      96.08537      51.45972    1387.90112   15224.04590       0.04151
    719.34406       0.76260      38.53322     237.74928     -80.56186    1216.33911   50813.44922       0.01583
    464.28207       0.72308      48.73543     199.70135     -86.03419     922.34338   23660.94727       0.04641
    207.38097       0.62822       0.85444     120.31493     -17.46673    1190.75879    7530.01758       0.11011
    930.94128       0.82554      39.91429      77.82383      80.50621    1332.90295   74537.72656       0.00922
    959.05548       0.90380      20.08868     147.45361     -18.79889    1333.22656   74433.28125       0.00922
    224.18080       0.67973      13.46877      85.84292      17.04476    1243.30359    8388.07422       0.09266
    399.95956       0.73028      11.05403      51.33542      82.39020    1280.08191   20717.13672       0.03571
    315.34674       0.64655      16.33247     199.48326     -69.32299    1173.60547   14926.48242       0.05669
    312.23865       0.64730      18.17061     106.10664      26.55595    1293.56873   13187.08789       0.05510
    522.95532       0.77487      17.18381     238.84998     -98.90078    1275.08459   31624.33203       0.02355
    398.40628       0.72225      11.91969     230.19395     -94.32079    1264.61133   21313.40039       0.03544
    326.48969       0.62048      28.84315     244.69559    -108.82570    1218.10498   15179.71387       0.05282
    276.45367       0.61765      17.37374     143.30016     -17.67947    1187.70020   11498.25977       0.07237
    545.87646       0.63379      52.27993     221.50694     -79.57356     878.51501   29432.55078       0.03879
    425.54395       0.75903      28.41932       1.47849     119.48045    1181.13440   21173.89844       0.03961
    423.63614       0.80447       6.97394     323.76520     155.20825    1276.69568   23554.20898       0.03156
    333.31369       0.60501      30.16335      70.37521      70.17332    1211.14551   15931.71777       0.05076
    444.93512       0.66461      22.44888      58.77934      99.81615    1368.37500   23137.67969       0.02816
    251.35522       0.48247      34.86162      15.97536     104.08717     984.69043    9329.23438       0.11096
    455.81393       0.76181      18.34674     170.71524     -36.90973    1210.57080   26508.06250       0.03053
    235.67152       0.66080      15.08841      97.53275      10.48404    1220.09705    8989.58887       0.08898
    378.83014       0.71975       9.64303     222.99019     -90.65822    1297.15430   18594.29102       0.03887
    601.41254       0.71898      39.03168      71.23470      87.65797    1329.38855   36362.92578       0.01899
    287.69681       0.62173      34.50291     221.81519    -103.64056    1179.54980   11612.06152       0.07236
    288.05396       0.66932      17.93784     250.87413    -129.15610    1231.82129   12804.19824       0.06154
    962.91064       0.88316      10.37820     231.07294     -88.64191    1352.28894   78490.56250       0.00851
    608.55457       0.81456      38.10600     293.56601     209.91139    1355.33630   37944.53906       0.01751
    587.45959       0.63659      55.03460     253.78152     -97.97645    1157.89062   34758.99219       0.02480
    429.33661       0.72650      25.45449     203.23987     -69.73216    1102.21094   25756.43750       0.03563
    240.88937       0.60066      13.66030     257.13754    -137.37852    1250.64551    9129.93457       0.08425
    342.31528       0.70997      17.42210     342.71759     142.15482    1203.42395   16731.20312       0.04880
    334.10477       0.60225      32.56157      49.98568      85.52383    1196.32568   14800.46484       0.05564
   2478.72339       0.95300      21.05441     218.73233     -74.52961    1608.21875  355541.59375       0.00116
    355.53320       0.64586      31.48798      67.71243      70.38855    1214.92773   17912.09961       0.04494
    336.13385       0.67863      22.33937     222.69576     -95.59389    1189.50720   16289.16113       0.05098
    326.01260       0.44076      49.77705     265.48865    -109.04468    1273.56335   14290.93555       0.05222
    315.80865       0.51367      43.44986     275.27704    -120.49702    1341.84766   13882.19922       0.04884
    232.94115       0.38432      42.89810     241.41039    -112.49216    1000.89844    9037.82715       0.11274
    306.21088       0.58809      26.30703     225.86018     -93.28426    1214.60645   12520.82910       0.06431
    481.77246       0.71426       7.76075     230.81294     -72.61341    1357.48828   28670.77930       0.02310
   1481.89575       0.89286      41.70287     274.60583    -110.53409    1485.94775  151787.45312       0.00352
    512.53333       0.77902      27.98361     111.00581      30.53490    1306.19727   30809.81250       0.02316
    416.60394       0.70737      36.38684      98.85976      45.29520    1397.69214   19804.33984       0.03142
    294.08545       0.58862      31.18362      89.90423      47.62836    1265.08105   12583.95508       0.05998
    329.22302       0.69130      10.93311     240.96552    -113.43513    1247.43164   15581.56641       0.04957
    352.49664       0.55907      35.78388     261.42157    -105.24715    1341.86816   16318.91309       0.04155
    416.46234       0.71922      19.77793     189.22061     -51.45201    1260.36328   21682.57227       0.03503
    353.97183       0.70501      17.27246     259.17184    -129.94586    1311.91504   15874.05371       0.04460
    281.26657       0.60833      15.39913      10.34339     118.70175    1261.97290   11196.37500       0.06769
    226.36096       0.49888      28.61048     242.42570    -119.99033    1118.46326    8661.67676       0.10407
    242.58842       0.52027      34.65584     272.17526    -140.66391    1230.82617    9111.40820       0.08660
    299.37762       0.61030      25.94750      72.53385      60.24958    1212.00232   13418.36133       0.06021
    273.23599       0.62553      27.29829      36.18922      81.25848    1133.77783   11717.54395       0.07562
    213.62140       0.52967      12.62064     242.08948    -124.44430    1182.42493    7686.02930       0.10895
    661.13660       0.81921      25.80085      53.31722      84.55626    1278.24219   43409.45703       0.01708
    181.34200       0.53463      22.64530     231.33203    -128.98663    1187.59094    5833.85986       0.14266
    401.11984       0.68562      35.16541     214.59698     -85.43599    1126.30872   19993.00977       0.04471
    186.88348       0.54942       9.46064     219.93874    -116.95875    1211.73633    5872.71973       0.13761
    313.21991       0.65049      30.93119      41.34182      79.78313    1131.71228   14266.37207       0.06225
    641.27386       0.69544      43.39813     263.93646     -91.24186    1452.96875   39383.97266       0.01439
    629.87787       0.75868      36.99107     105.71999      58.04442    1433.98669   41158.37109       0.01425
    774.76233       0.82224      32.99003     279.54013    -121.93430    1441.10938   54354.70312       0.01065
    289.37296       0.68056      19.28731     169.63286     -53.37387    1216.59033   12019.72168       0.06683
    335.29886       0.64499      19.43691      96.40054      45.73762    1330.13574   15366.00488       0.04489
    383.94122       0.76101      26.27345     293.45300     190.75009    1280.25781   18795.27344       0.03935
    452.10196       0.76640      28.57818     204.18257     -78.82008    1192.91785   25148.30273       0.03288
    450.80518       0.79850      13.34943     297.65131     188.72441    1346.13867   23896.37109       0.02819
    510.01263       0.72892      34.36098     286.15582    -128.14085    1462.94238   27518.01953       0.02024
    754.43353       0.76468      35.62608      97.45667      80.02281    1565.37109   49591.82031       0.00916
    257.25418       0.57706      11.97110      15.34749     111.77059    1180.35547   10694.82422       0.07850
    387.64453       0.71949      11.09474     128.57133       6.13000    1283.92773   19510.44727       0.03772
   1146.65601       0.83667      48.58511     117.46606      66.58730    1682.43494   94928.03906       0.00355
    343.33206       0.67486      27.32230      84.91898      49.89339    1288.31519   16253.02246       0.04501
    366.88840       0.67507      31.01492     248.11035    -113.25086    1292.77539   17050.71680       0.04264
    386.45117       0.66004      29.97509     240.11853     -98.81608    1309.57361   17898.87305       0.03968
    408.70004       0.72345      21.93310     346.35706     147.97325    1255.62891   20160.28906       0.03791
    246.30357       0.57371      15.43754      80.68610      43.73717    1115.52161   10782.12207       0.08388
    365.24991       0.71490       8.66141      21.55695     109.10431    1264.24219   18217.37109       0.04148
    186.08490       0.57539      18.42609     202.52339    -105.66903    1130.31494    6251.03027       0.14230
    653.84100       0.83855      14.57876       8.00707     126.57251    1276.41846   44753.33984       0.01662
    529.96021       0.77810      21.54914      95.39663      49.32807    1369.89551   31109.74023       0.02090
    262.55777       0.59000      19.24324      37.48975      87.47378    1167.93835   11144.11816       0.07645
   1815.69238       0.92809      24.27973      90.50557      62.23308    1482.23352  206927.28125       0.00260
    330.25140       0.56560      32.20781      56.40010      85.98837    1235.24023   14142.10254       0.05548
    567.60913       0.66208      46.70102     101.23230      75.62338    1546.78357   34120.32031       0.01388
    920.22125       0.82175      28.42153     277.97830    -103.33176    1501.75183   74290.29688       0.00698
    218.83617       0.54376      12.06039     265.10822     213.47568    1183.82324    8057.17822       0.10376
    987.03949       0.83126      43.12737     265.26004    -102.97485    1447.09375   74433.46875       0.00769
    246.65456       0.59173      15.51691     328.04648     152.46840    1193.53650    9499.74219       0.08698
   1061.47644       0.80117      57.95540      46.34270      92.60792     829.57812   80314.00781       0.01482
   1187.25769       0.87751      33.92773      49.84898      99.42146    1241.03223  109624.68750       0.00710
    230.99205       0.68330      19.89551     144.39380     -43.45934    1164.52014    8949.00391       0.09560
    374.58475       0.58971      38.49598     221.72166     -80.83055    1096.61206   17924.80664       0.05151
    374.83350       0.70387      30.59940     261.80750    -126.59428    1340.95117   17822.08008       0.03809
    227.16191       0.64426      17.31349     289.78320     177.02644    1221.42407    8135.02979       0.09815
    234.50650       0.57901      26.50446       0.14923     109.56049    1078.20117    8799.17773       0.10702
    332.44849       0.66552      26.77537     191.26489     -67.60503    1162.78052   14556.29590       0.05889
    418.20688       0.78162      23.41743     330.38022     150.70255    1231.52917   21546.62695       0.03659
    298.39224       0.64566      10.66875     192.51556     -64.40285    1208.26562   13543.66113       0.05992
    305.30869       0.66631      15.50886      21.38421     102.64768    1236.45361   13249.57031       0.05913
    321.33975       0.64627      24.74061       2.03672     125.37630    1181.14746   13838.40332       0.06062
    212.00531       0.44968       4.22039     113.29803      13.46645    1135.74780    7677.85010       0.11515
    337.60529       0.63909      28.42916      59.03179      75.27247    1258.94250   15023.66113       0.05065
    521.63715       0.81234      16.19623     140.82825     -10.84025    1299.22144   30536.17383       0.02360
    231.72830       0.65803       7.67237     152.70206     -45.42878    1240.94385    8670.87988       0.08985
    318.40945       0.53186      43.77425     217.04324     -89.70040     982.18066   13445.12695       0.07718
    333.74521       0.68207      30.50740      13.62056     104.37267    1122.73279   14956.74414       0.05998
    347.73819       0.70169      23.00184     186.24921     -62.61895    1210.31628   15927.36719       0.05083
    586.47992       0.78874      12.94750      65.54707      82.41547    1303.88135   39437.00000       0.01816
    460.05585       0.67186      46.73788      49.98429      83.28799    1079.76538   24208.38672       0.03883
    849.08350       0.85651      12.29021       1.69785     147.21318    1326.50781   67957.88281       0.01020
    314.55493       0.72710      23.37681     331.92224     142.20622    1240.50916   13491.22852       0.05779
    244.58415       0.59310      34.83228     254.92648    -135.58546    1227.47461    9307.37500       0.08513
    299.89380       0.72402      28.03655      16.35766      89.21644    1166.29773   13161.69043       0.06488
    386.42242       0.71049      11.98363     344.89435     153.30626    1285.31445   20016.82031       0.03670
    434.24060       0.76669      20.33297     107.01958      23.67129    1271.13672   23575.63672       0.03176
    532.62781       0.77983      23.23133     210.23013     -73.55660    1238.20251   32316.18555       0.02419
    338.84674       0.71650       9.35196     241.28169    -116.34319    1278.88330   15945.00195       0.04648
    408.23877       0.78495       7.34108     112.67055      10.02057    1315.29102   21156.70312       0.03330
    594.72266       0.79220      30.74099     122.73936      30.50042    1420.56580   36177.16406       0.01657
    396.79105       0.61472      36.16804      72.53540      79.78609    1286.08594   20121.17969       0.03647
    444.50461       0.70888      38.87720      62.39640      72.40933    1223.99805   23414.78320       0.03399
    402.26300       0.76536      10.98036     208.02838     -84.23196    1279.37305   20469.93750       0.03617
    479.33102       0.75502       8.87792     343.75989     159.78470    1338.14978   26905.38281       0.02534
    236.67340       0.62853      18.40078     118.08251      -5.49299    1187.40723    9072.97461       0.09175
    706.06824       0.86950      21.65028     296.87506     192.50082    1355.45911   46804.64844       0.01420
    282.38391       0.63472      18.21945     199.54953     -76.89156    1190.68823   12038.83301       0.06888
    408.47473       0.73647      14.63298     100.33623      35.15035    1299.27869   21481.18359       0.03354
    429.15732       0.78007      15.24329      26.37603      98.22965    1241.57043   24128.68555       0.03226
    589.16290       0.66483      50.90989     267.73926    -102.39922    1399.55884   34377.80859       0.01805
    200.33571       0.47433      30.50478     213.33670    -106.37220    1045.42078    6811.25830       0.14306
    499.98535       0.71677      36.64274      78.77850      69.73026    1236.28857   31475.62500       0.02490
    329.74371       0.68846      10.11996     285.92245     203.34424    1258.95227   15589.57031       0.04881
    299.58099       0.44658      46.71688      98.57919      62.17794    1406.27856   12269.57324       0.05001
    269.32825       0.63071      15.62120     189.13704     -69.33953    1179.29846   11237.75000       0.07480
    201.00960       0.60970      23.09602     218.70157    -118.19345    1162.05408    7259.68359       0.11819
    467.03699       0.72177      26.76753     253.52292    -108.24779    1349.90173   24256.38086       0.02762
    248.04535       0.57653      35.79462     249.18658    -128.79266    1201.79004    9594.43457       0.08526
    402.19702       0.72594      29.10561     259.37186    -125.39858    1293.22644   20699.85352       0.03510
    342.68210       0.75199      30.70796     168.24358     -61.68527    1185.55969   14449.77832       0.05775
    318.00830       0.67206      13.38758      70.88736      58.45072    1263.55420   14554.56445       0.05196
    231.47079       0.56526      31.87312      73.02145      46.66658    1201.45410    8857.31543       0.09240
    234.56747       0.71106      10.60539      53.44044      48.37455    1300.86536    8767.17285       0.08204
    204.86458       0.50709      14.37920     120.57458      -5.42499    1175.13708    6787.68701       0.12445
    748.85504       0.87955       7.32536     308.89523     179.41109    1362.02759   52599.69141       0.01251
    313.57025       0.60180      28.91338      73.59371      63.40329    1237.91016   13953.67480       0.05604
    325.93314       0.63945      34.02160     251.21719    -118.78664    1235.65137   15085.02637       0.05199
    279.76801       0.58629      27.50557      64.57603      65.01456    1234.99854   11373.90137       0.06901
    274.42105       0.45255      41.30606      83.63534      62.67002    1246.35645   10998.77637       0.07033
    369.92902       0.71732      22.26566      15.24220     111.09774    1216.79297   18248.53516       0.04401
    499.17734       0.72121      31.40158      86.13814      66.81216    1364.56836   28479.48633       0.02301
    384.50522       0.56305      36.35328     249.61665     -90.75398    1276.36353   19314.85547       0.03849
    775.87024       0.87304      15.10210     316.17227     176.59726    1364.65405   52625.16406       0.01245
    355.67505       0.52439      49.05766     232.08839     -96.73939     996.63141   16061.86230       0.06371
    325.82895       0.66167      22.60184      98.03050      36.34701    1318.42297   14130.27246       0.04964
    280.72449       0.69711       9.80613     265.37753     210.12802    1246.09155   12242.31445       0.06321
    188.83867       0.54060      18.58858      47.79188      56.57825    1102.60840    6780.79834       0.13527
    378.32394       0.65131      35.04113      51.53773      82.73810    1235.40430   17026.48438       0.04607
    286.96146       0.63594      17.76077      67.39792      58.92746    1192.61914   12977.54395       0.06374
    325.27719       0.71237      11.37015     303.16556     178.30281    1220.62598   15317.23145       0.05218
    183.67685       0.50569      14.21587     356.94766     105.52584    1072.17090    6153.89746       0.15400
    341.57278       0.74547      13.47674     126.91723      -7.60802    1221.08984   17210.92188       0.04641
    329.99054       0.56059      34.54671      82.89294      65.69260    1285.09277   14779.32129       0.04972
    636.53931       0.83413       8.39943      15.42744     121.20898    1338.28809   41320.61719       0.01650
    515.02545       0.63203      56.89273     114.22705      61.91964    1633.21570   28011.37305       0.01381
    214.63116       0.63267       7.29307       1.03109     104.37311    1232.45312    7714.72949       0.10206
    180.03557       0.47591       1.08845     219.83958    -116.19102    1074.36926    5803.90771       0.16291
    284.07846       0.57963      33.78217     224.55927    -100.09255    1108.44824   12247.80566       0.07441
    188.11534       0.57101      12.78272     169.58556     -72.10231    1125.56799    6162.77441       0.14512
    218.03871       0.56108      13.21876      38.29742      74.71814    1069.61548    8788.01465       0.10814
    265.86887       0.57289      26.26934     209.83594     -86.87984    1131.14062   10815.38086       0.08217
    290.82925       0.53018      34.60382     251.97128    -112.03718    1205.23340   12500.21875       0.06517
    259.22879       0.61885      19.88996      18.54459      97.52946    1125.92456   10801.44824       0.08277
   1052.72607       0.81129      53.60811     287.89462    -112.10689    1578.39062   82554.10938       0.00535
    981.28186       0.81805      51.45931      43.96224      94.29856     945.06732   75305.77344       0.01427
    450.13321       0.73112      33.52635      75.89364      62.27026    1298.58154   24164.54297       0.02986
    171.25610       0.56814      16.94595     215.74973    -122.90694    1149.97119    5440.47461       0.15991
    567.63959       0.77949      34.59256      60.61978      75.35641    1213.33997   35612.19531       0.02265
    359.26572       0.72241      21.48824     294.71329     193.56662    1249.78516   17708.39062       0.04349
    242.54059       0.58373      24.28036      31.11686      82.89708    1150.41565    9141.56055       0.09511
    379.47351       0.70408      19.81847     351.30072     143.34052    1238.04724   19082.21484       0.04097
    320.36703       0.68009      24.53871     199.74063     -80.16343    1155.81348   14529.86816       0.05947
    285.56555       0.66889      17.91006     292.98270     189.02649    1238.80762   12258.43555       0.06371
    208.70045       0.61807      16.13267     126.71255     -22.05786    1133.53662    7930.86963       0.11176
    261.96906       0.63024      12.55108      12.07944     108.46633    1214.54028   10850.78320       0.07422
    306.73318       0.75803       9.38200     275.79245     194.01955    1278.61914   13795.37891       0.05373
    231.67822       0.56649       2.75264     241.67172    -120.43392    1215.42090    8778.25684       0.09164
   2267.55200       0.94100      30.46997      14.51014     134.12372    1481.49377  259697.95312       0.00207
    283.71487       0.57125      16.56534     201.63805     -66.16765    1219.19971   11833.39062       0.06766
    309.21201       0.60945      26.54594     211.29631     -82.72559    1128.26367   13746.26172       0.06486
    360.82489       0.68785      22.09209     277.12064    -139.15971    1296.11133   17819.60938       0.04061
    366.27740       0.69774      15.12200     211.26781     -78.33228    1247.95508   18165.71484       0.04249
    382.45572       0.72196      13.69301     181.38658     -49.14344    1254.67383   19651.70312       0.03894
    376.37317       0.62204      30.55230      65.23262      82.63324    1311.69226   17491.24609       0.04049
    223.99690       0.56395      15.96577      67.26205      47.98938    1178.19580    8147.15186       0.10331
    604.00446       0.82120      18.90561     219.62019     -85.58129    1256.70593   40341.39453       0.01892
    278.05264       0.73363      11.68575     342.10336     125.29556    1243.23535   12074.21191       0.06432
    363.81357       0.71525      20.29031     196.90584     -70.54021    1179.13464   18867.27930       0.04457
    270.61163       0.66849      10.50832     106.97363      10.78499    1221.06299   11617.32617       0.06876
    495.54639       0.77040      17.67686      94.27188      47.40246    1336.35156   28865.29688       0.02368
    813.77844       0.80177      37.34371     109.82545      63.93116    1534.40393   60764.67969       0.00799
    737.68579       0.84270       7.74731     258.52686    -114.22743    1326.70605   54122.10156       0.01281
    281.93539       0.46936      41.20064      61.75513      76.30773    1122.18726   11730.35156       0.07653
    587.12585       0.80638      39.47401      22.15315      98.18797    1063.84766   36518.41016       0.02618
    324.61926       0.70661      15.78997     317.19583     166.25191    1259.49609   14635.20312       0.05195
    208.70715       0.57476       8.19312     139.63109     -29.50540    1209.88208    7227.57910       0.11207
    255.24826       0.69259       9.27980       5.97564     102.24448    1245.49121   10212.95898       0.07582
    359.40985       0.76720      17.77995     194.27812     -79.64024    1302.51953   16419.85547       0.04369
    791.33270       0.86261      31.60007      17.57614     108.61839    1175.12122   56499.59375       0.01495
    382.66440       0.72488      16.17371     202.59262     -74.31154    1179.40820   20551.09570       0.04090
    368.88953       0.68923      30.17545      90.15034      48.29243    1357.77258   17042.34570       0.03887
    381.25162       0.69192      28.60514     254.21788    -117.10004    1281.22424   19300.28906       0.03827
    497.90561       0.79918       5.13419     164.35226     -32.75762    1310.74121   28775.25391       0.02465
    329.25119       0.64119       8.47739     145.05986      -4.48578    1257.35425   15928.38379       0.04787
    312.06671       0.62664      34.41504      40.98666      81.56248    1151.79199   13355.74707       0.06500
    278.91605       0.66150      36.44929      11.43242      92.03238    1115.71680   10673.85156       0.08471
    471.09271       0.72679      40.82651     202.15508     -78.04128     991.49561   25836.35938       0.03980
    434.18640       0.67942      30.90516      97.20800      58.68750    1387.05469   23265.42969       0.02720
    354.80051       0.58043      37.86713      53.21980      86.97862    1162.00696   16190.84473       0.05299
    349.66003       0.66605      29.71322     159.48299     -26.24471    1159.16418   16266.58398       0.05291
    612.43939       0.72942      31.41569      77.02709      91.04398    1416.27344   39401.02734       0.01532
    753.85742       0.83720      22.69197     132.23491      17.89944    1364.00024   52971.78516       0.01238
    509.22610       0.79641      10.64760     180.37294     -48.25339    1269.59839   30191.20312       0.02485
    206.49779       0.48702      13.31488     203.70998     -86.83182    1170.06396    6896.66650       0.12322
    325.32578       0.70516      22.82237     127.94516      -3.81433    1230.44299   14885.54980       0.05304
    548.42010       0.68092      45.83847     278.16092    -109.07490    1506.97119   31148.65430       0.01649
    762.60645       0.74594      50.97693     275.90781    -106.14181    1473.79382   52190.33203       0.01046
    280.54544       0.67713      12.98455     355.63342     120.49055    1191.58301   12230.75977       0.06774
    239.74554       0.51714      15.27298     233.41838    -103.24455    1158.09436    9763.18848       0.08827
    868.54193       0.91909      35.94368     304.30093     170.08842    1269.00183   63045.78125       0.01191
    252.61861       0.65108      20.07601     317.04190     154.22382    1101.51404   10603.74902       0.08661
    481.10092       0.79981      14.78882     321.25977     167.49207    1314.68933   26693.04297       0.02642
    199.68459       0.54115       7.25638      59.35842      48.90901    1176.97070    6628.37305       0.12717
    229.17833       0.46425      18.58234     224.89212     -95.92779    1127.98047    8602.17969       0.10368
    422.04163       0.73526      23.24318     232.15941     -98.78051    1271.44531   22352.38477       0.03348
    364.22977       0.74469      30.24170       5.75464     107.23289    1155.09363   17356.95898       0.04982
    571.74335       0.74931      41.40799     273.63116    -120.22923    1380.55566   34633.63281       0.01847
    480.57904       0.75386       5.85743      54.00603      90.23842    1323.36328   27855.04102       0.02500
    217.92363       0.60354      22.68439      88.97460      21.81511    1177.00220    8147.01562       0.10346
   2338.62451       0.94512      21.83821      65.84943      84.12360    1592.96790  302214.03125       0.00141
    286.81046       0.60103      32.54345      81.60211      50.61186    1272.45508   11878.90332       0.06292
   1297.09375       0.83594      52.31520      92.86366      81.82801    1486.25781  118053.62500       0.00452
    275.77747       0.60772       7.93127     165.03313     -34.95267    1226.29053   11811.80469       0.06718
    675.59424       0.88076      23.83590     130.57825      -9.27481    1319.88257   44754.59375       0.01565
    230.06001       0.59124      17.08911      73.62173      42.20248    1183.62207    8891.39551       0.09405
    252.21387       0.62887       6.26506     296.28430     180.61186    1224.41040    9801.77441       0.08115
    693.85553       0.75637      39.61695      81.56582      81.17477    1414.12891   43956.36719       0.01378
    311.77997       0.64927      16.16768     100.01550      32.04887    1213.15625   14672.90137       0.05498
    396.72403       0.72922      14.81400       8.69585     123.64381    1275.65820   20010.19336       0.03719
    798.37134       0.86467      11.89990      22.97024     116.05459    1275.66492   64378.11719       0.01156
    466.44321       0.70759      33.60742     245.97926    -101.29485    1278.28320   25757.27148       0.02879
    308.92462       0.59542      38.55663      93.17158      46.95243    1266.74902   13769.26953       0.05469
    311.43097       0.65871      26.14580      97.08949      33.97871    1266.68420   13913.24023       0.05413
    409.91824       0.74436      22.61263     170.31047     -42.60745    1210.14636   21036.70117       0.03849
    498.52945       0.74405      22.42260      64.97923      79.64898    1287.93555   29099.01367       0.02515
    495.15567       0.79030      32.53064       0.65779     120.38031    1123.90967   27755.27734       0.03229
    337.77518       0.59049      40.59755      59.23803      75.05690    1147.63965   15537.99707       0.05613
    374.58362       0.69940      26.75686      86.90011      50.10482    1330.96814   18017.29688       0.03824
    708.59747       0.83474      17.98153     206.32233     -64.81537    1294.10156   49884.30859       0.01455
    264.38809       0.62573      16.17719      65.02307      56.22432    1209.19824   10975.89551       0.07386
    548.92346       0.66031      51.36248     263.02502    -105.11507    1290.66943   32730.22266       0.02229
    356.07571       0.73672      20.30600     230.15868    -108.15003    1300.73047   16633.01953       0.04323
    203.83487       0.56608       9.02063     104.89505       3.01659    1145.83838    7253.10693       0.12050
    222.19832       0.55728      10.24162     213.15704     -96.62877    1145.66199    8518.08496       0.10263
    489.70410       0.74712      29.25034     243.58479    -104.28190    1289.67395   27293.06641       0.02675
    604.74902       0.73342      47.88664     247.62622    -102.89281    1151.50916   39674.19141       0.02190
    265.37970       0.56931      24.70406      13.70487     109.18983    1116.56738   10596.35938       0.08524
    227.16649       0.60872      22.54339      43.32210      66.20663    1185.37756    8557.35840       0.09752
    197.68063       0.60015      19.09241     113.74682     -12.57271    1167.53870    6603.27002       0.12909
    388.62415       0.72098      22.10214      52.70257      77.39963    1266.71289   19292.67969       0.03904
    301.79422       0.64077      27.48331     204.91409     -84.23703    1127.84729   13273.63672       0.06720
    255.79266       0.58102      14.85514      73.78741      52.10437    1234.16211    9918.16309       0.07922
    373.21942       0.70088      21.77040      23.67405     104.45741    1146.31445   19136.25586       0.04565
    318.45026       0.63006      22.20245      55.99870      77.83244    1275.88867   13637.28711       0.05455
    381.36084       0.71581      28.00215     199.45834     -75.75426    1162.10156   18808.29883       0.04560
    429.08585       0.53520      51.16588     112.89911      69.05227    1647.71521   21452.92383       0.01735
    324.10339       0.69753      33.11855     265.60046    -140.57922    1258.04102   14946.01953       0.05097
    225.63200       0.59900      26.09777     249.05852    -136.57715    1252.51074    7885.51514       0.09731
    406.49338       0.73283       7.30082     272.60913    -137.01019    1334.68945   20129.20703       0.03404
    617.03662       0.75467      44.69151     283.74771    -123.33991    1455.54150   37334.18750       0.01512
    269.53204       0.63359      15.46414     190.20044     -71.23835    1230.92395   10487.23047       0.07523
    501.91629       0.79808      34.75220     186.20909     -68.73624    1136.68164   27623.80273       0.03197
    378.04007       0.65826      19.67037     244.03003     -96.08766    1361.87231   17975.89258       0.03660
    201.09723       0.50305      34.52754      31.50846      70.91386     997.29492    7192.61914       0.14217
    664.32043       0.82741      26.67221     137.14943       7.12805    1338.14172   43166.39844       0.01579
    378.47467       0.75661      14.38559     236.36569    -113.14289    1249.73889   20040.14844       0.03843
    409.92734       0.72815      21.99059     354.43735     138.40813    1256.98438   20239.79297       0.03769
    820.57050       0.86073      28.25408       6.81767     127.54428    1194.16357   61310.35547       0.01347
    277.73996       0.62226      22.76220     262.47485    -135.36391    1238.65332   11724.32812       0.06663
   1285.63611       0.89474      25.37634     225.20561     -76.61101    1285.57825  123497.25781       0.00595
    340.29642       0.49224      51.49855     292.80054    -121.68262    1538.08362   15094.46191       0.03192
    345.57172       0.61723      30.57981     253.01236    -112.01729    1241.48108   16220.62109       0.04799
    312.93118       0.56141      25.24358     255.37823    -108.73490    1256.75256   14170.15625       0.05385
    352.75833       0.75265      28.36215     316.30582     160.95836    1230.58691   15929.34668       0.04955
    324.91467       0.59023      35.83500     251.37325    -112.31112    1236.02722   14620.98242       0.05362
    198.28239       0.56689      16.34051      35.56696      69.20158    1185.03748    6694.96973       0.12469
    375.39087       0.61554      38.28292      46.39861      89.90982    1039.92969   19455.57227       0.05037
    272.15698       0.60325      28.97145     182.73041     -66.56294    1138.78125   10153.98145       0.08677
    208.19781       0.59608      17.90999      68.03011      39.20440    1199.33105    7399.58887       0.11089
    393.01413       0.75121      23.47390     104.06483      25.30572    1352.60742   18497.03320       0.03607
    226.55478       0.61055      14.15490       2.27413     106.68056    1213.51660    7990.05859       0.10092
    166.31207       0.62115       1.66197     259.41043     187.81903    1190.45532    5162.08838       0.16071
    210.72475       0.61840      19.17060     225.13087    -121.90836    1130.19641    8061.87012       0.11036
    343.45636       0.65249      30.54272      86.07124      51.98114    1302.93408   15675.51855       0.04574
    402.18695       0.56363      45.36329     253.79469    -100.29988    1208.10413   20554.43359       0.03949
    222.97339       0.67015       8.90710      54.81152      48.88604    1248.37720    8311.05371       0.09283
    223.04039       0.56214       1.64344     189.93237     -73.02458    1195.24219    8149.90332       0.10118
    254.33318       0.62921       3.05315     210.54865     -91.44724    1216.71777   10393.41895       0.07727
    520.42395       0.78645      26.40907     169.48392     -36.33989    1196.00110   30781.40820       0.02677
    484.88361       0.79607      33.84212     137.69205      -8.72169    1237.76367   26075.49414       0.02999
    520.70453       0.80806      15.69130     296.89355     194.43903    1324.82275   29725.75391       0.02338
    200.59886       0.58273       4.54123     183.18925     -77.99245    1165.28027    7097.70996       0.12040
    472.73322       0.78374      20.30986     157.06264     -26.97729    1290.22400   24948.43945       0.02925
    702.31879       0.85176      27.93453     352.83044     137.16328    1221.69922   47789.27734       0.01670
    307.53891       0.55289      39.28574      73.97580      65.51925    1242.73193   13079.41309       0.05942
    405.97589       0.67432      38.44138     254.07288    -113.54253    1235.67041   21644.01562       0.03623
    254.87621       0.64220      21.60066     214.84778    -102.46141    1154.87830   10632.71387       0.08135
    233.82800       0.59356      14.39353     319.83557     153.26143    1152.11621    8645.32422       0.10037
    416.17664       0.68464      38.07696     256.56689    -115.72036    1283.09961   21336.13281       0.03453
    806.50873       0.84430      33.61348     285.56268    -134.49580    1393.25000   59347.34375       0.01056
    497.54239       0.77766      23.21315     287.39832     212.30408    1354.13257   27791.69336       0.02395
   1472.07532       0.92514      24.72691     186.65057     -50.12292    1254.75024  158479.54688       0.00483
   3390.50562       0.97157      25.77741     156.20413     -24.22421    1879.50000  510148.06250       0.00028
    596.20642       0.80403      10.15314     322.24133     181.82927    1267.26953   41534.37500       0.01812
    968.73761       0.88177      29.50712     183.92163     -50.06828    1204.76562   76142.93750       0.01070
    245.58318       0.61586      16.64745      45.11007      70.53872    1229.70349    9252.08887       0.08540
    297.99295       0.64248      31.72555      25.37781      90.62838    1125.39087   12495.36621       0.07159
    183.88713       0.46770      31.07497     164.90529     -70.78366     852.67822    6216.81885       0.18774
    545.42419       0.80528      19.19396     346.26242     147.64551    1228.79272   34989.83594       0.02261
    271.24014       0.50867      26.35433     225.96466     -89.95971    1134.84473   11330.77637       0.07811
    389.22705       0.73558      18.67103     236.42607    -108.04140    1219.17188   21054.77930       0.03803
    197.60616       0.65324       6.08171     359.33118      97.75803    1308.25769    6178.39941       0.11520
    329.60355       0.64394      16.06609     229.88358     -91.90938    1250.47168   15903.37988       0.04838
    403.98669       0.65609      39.22856     269.62384    -118.93776    1363.35156   20509.97266       0.03201
    433.36884       0.71865      11.56271     210.15648     -65.12238    1276.79492   24792.95312       0.02997
    288.93823       0.59342      22.56970      43.61662      85.46695    1172.23730   12337.66504       0.06870
    431.30359       0.74669      21.66257      41.54496      89.82983    1251.70154   23122.91016       0.03322
    705.36670       0.77535      39.72890     287.63724    -119.19849    1508.48035   46137.62500       0.01109
    228.57370       0.70947      10.35540     332.49747     125.06246    1284.03564    7965.12646       0.09238
    349.32800       0.50472      45.78256     250.94316    -102.04012    1212.43518   15246.42188       0.05296
    305.92603       0.69493       3.46339      66.15445      54.29389    1208.81934   14184.44043       0.05718
    364.59552       0.61962      48.22286      93.61797      53.34197    1361.81641   16688.60938       0.03943
    308.18829       0.69370      29.62235     247.65900    -128.26549    1213.91113   14268.84961       0.05648
    774.43414       0.82596      26.77415     155.67000       3.79669    1415.51172   52803.27344       0.01145
    275.20123       0.60136       2.30773      71.45550      59.87752    1263.21863   11338.77246       0.06673
    292.62595       0.53987      29.30730      84.28101      61.99444    1304.38965   12353.00781       0.05792
    345.38110       0.69038      30.85655     202.36964     -82.55322    1133.89526   16190.16797       0.05473
    338.87012       0.67111      16.29839     126.19810      10.93029    1307.72205   15571.01465       0.04574
    667.70740       0.72369      47.06794     252.00691     -94.03638    1278.96875   42604.43750       0.01739
    487.65872       0.77451      17.60010     222.18729     -88.12000    1247.24414   28952.65820       0.02669
    322.31763       0.57204      21.37180      57.89043      88.42731    1241.88965   14694.51660       0.05294
    295.52264       0.53119      37.52531     245.68637    -107.89732    1231.44727   11939.66504       0.06603
    197.69336       0.39375      33.93913      18.79651      86.35039     866.55518    6697.03369       0.17221
    219.32103       0.62020      13.75724     337.81546     129.28664    1183.23584    8112.29346       0.10313
    515.67224       0.76447      32.63880      52.76061      80.90205    1183.39673   31513.60938       0.02654
    286.83408       0.59505      20.95030     259.38409    -124.54007    1267.51257   12067.93457       0.06234
    433.23700       0.73451       8.77706      53.82376      85.27903    1286.41467   23564.20117       0.03113
    244.28757       0.69601       8.25822     349.77222     116.22163    1264.97607    9557.49512       0.07899
    565.83514       0.74895      29.90367     195.85971     -46.98225    1167.50940   35966.52344       0.02370
    413.72073       0.61986      40.63597     102.07293      60.66935    1428.48096   20928.54102       0.02826
    478.87372       0.78452      27.34484     251.01538    -120.83766    1227.25867   29793.77539       0.02661
    472.58994       0.73846      23.61985     138.19365      12.02868    1357.87109   26207.99023       0.02526
    959.61920       0.87858       8.64065     124.19628      23.26335    1408.63623   75292.21094       0.00812
    256.11307       0.59474      37.39345      26.41711      81.14069    1073.68359    9792.41504       0.09662
    307.16953       0.65923      18.32872     118.69912      11.52200    1218.72363   14338.66797       0.05587
    257.27106       0.63402      22.16175     213.25633     -98.35844    1194.30176   10416.12109       0.07926
    370.32037       0.71792      19.64555      49.82013      79.85406    1268.40601   18605.96484       0.04039
    416.44781       0.70343      23.29709     251.91733    -108.95538    1306.84570   21973.26758       0.03245
    604.57977       0.73812      48.11129      37.65201      95.27053     955.01172   37306.17578       0.02854
    626.51086       0.80959      25.31507     333.75061     172.70554    1327.50830   39828.75000       0.01739
    230.11803       0.56898      11.29547     336.97375     140.46878    1116.07129    9168.34082       0.09858
    523.37836       0.68954      50.51183     270.17224    -115.25854    1360.11230   30258.62891       0.02181
    263.83276       0.53748      22.12326      78.75519      57.77157    1147.77905   11962.04785       0.07290
    395.80511       0.71296      19.83517      52.47303      81.95066    1287.51562   19586.76953       0.03739
    337.37732       0.64686      28.37571      48.98390      82.77448    1229.08276   15311.43262       0.05165
    519.13300       0.73612      23.06251      41.56341     109.76403    1310.45593   30573.01172       0.02320
    419.60141       0.71360      24.84326     279.97885    -135.89587    1328.53918   22165.29883       0.03119
    516.47211       0.76793      22.55199      61.32507      78.08651    1233.76978   32364.04492       0.02429
    276.74152       0.63680      26.27538     259.00143    -134.71640    1253.72839   11543.25684       0.06637
    395.67252       0.62802      34.42986      95.74078      61.28715    1404.34180   18955.89453       0.03247
    286.79495       0.60042      24.09495     249.70351    -118.44837    1224.42969   12317.85059       0.06457
    263.78867       0.60386      19.36570     281.15158     205.22977    1267.48792   10146.49219       0.07415
    519.90625       0.75301      25.92846     215.19775     -72.99936    1200.32153   32458.57812       0.02526
    414.62460       0.78589      12.28491      16.91498     103.55305    1273.72888   21779.11719       0.03429
   1594.33191       0.93487      25.19084     168.67033     -33.25248    1300.06824  176292.92188       0.00408
    358.54489       0.69965      13.69879     106.58186      27.15728    1267.05664   17767.90039       0.04237
    337.59085       0.65688      14.66464     118.62839      20.50115    1265.39746   16281.41211       0.04634
    472.87259       0.76937      32.92228     145.73997     -12.02713    1229.57642   24827.33203       0.03183
    475.20346       0.80357      16.09171     227.09337    -102.05595    1226.87048   29532.41016       0.02685
    351.48267       0.74273       9.14644      36.28833      85.61382    1264.63123   17466.24805       0.04324
    322.82629       0.66720      15.08727     270.55798    -137.99751    1272.86230   14931.06836       0.05003
   1722.56433       0.92151      31.77088      84.39528      68.27158    1433.84375  199203.03125       0.00294
    406.61478       0.69902      25.03172     288.13385     217.85196    1340.75916   20865.22852       0.03255
   1584.28015       0.91644      29.37654     275.55478    -120.04716    1495.76147  163982.51562       0.00320
    346.60086       0.69067      30.66281     263.55435    -131.57535    1287.60266   16516.06641       0.04435
    273.97549       0.68305      30.22928      62.09840      52.19271    1269.82886   11301.42773       0.06638
    683.82684       0.66303      53.45934     272.87640     -95.28556    1517.00000   42306.07812       0.01189
    247.45041       0.62775      22.64437     146.79799     -34.55757    1180.29688    9104.95605       0.09221
    329.77115       0.69279      11.68696     260.05978    -132.43195    1259.34277   15430.20996       0.04929
    453.48303       0.76874      19.92666     314.39249     180.06485    1280.38281   25162.72461       0.02939
    264.19476       0.55996      27.32033       4.64476     116.20339    1073.28247   10288.97852       0.09200
    657.72675       0.85466      34.77415     141.82245     -13.56598    1249.30737   40910.21484       0.01884
    401.06534       0.73141      15.60243     208.40543     -75.90736    1274.11963   20669.66992       0.03608
    292.94873       0.69348      13.42502      17.60869     100.01954    1242.91602   12850.79590       0.06046
    463.35217       0.65627      39.57780      33.37201     110.03813    1055.00134   24888.68750       0.03878
    877.57611       0.81181      48.37711      49.47379      88.87740    1027.93750   65585.64062       0.01512
    320.48596       0.57862      33.95298     256.50653    -113.85783    1296.34363   13706.01562       0.05279
    517.07343       0.67741      37.49533      46.16956     106.01244    1170.26416   29301.81836       0.02900
    232.14253       0.51096      28.25281     357.31912     115.80899     903.13672    9120.01562       0.12245
    253.20103       0.51461      37.52145     243.79274    -117.29787    1140.84595    9999.92578       0.08790
    598.12317       0.72972      43.81549     247.74533     -97.77191    1317.24036   33698.54688       0.02085
    225.12814       0.58840      29.34754     220.93651    -113.59844    1166.50098    8077.37598       0.10565
    304.75690       0.65650      31.42381      57.52527      64.65252    1248.58167   12812.57715       0.06020
    224.78674       0.59724      31.47823     196.41554     -94.85596    1168.30652    7514.68896       0.11332
    322.71548       0.66057       4.15666     169.24176     -35.81779    1295.62231   14266.29004       0.05077
    323.65756       0.73062       2.90644     303.27625     174.90561    1221.08594   15766.69336       0.05066
    197.90216       0.63448       5.00727     223.96341    -125.98594    1182.86914    6956.54688       0.12032
    253.36797       0.59202      16.87283     195.17493     -74.90371    1206.09119    9624.36914       0.08455
    363.82382       0.60456      37.56704     261.57703    -113.62372    1358.38354   15783.00195       0.04191
    205.24113       0.63807      20.28609     203.79703    -106.95685    1166.39600    7266.33447       0.11745
    353.01294       0.70615       9.45226     191.39485     -62.42087    1253.84485   16930.76953       0.04524
    338.44705       0.72052      27.41712     202.44803     -86.49931    1169.99231   16202.30762       0.05245
    766.02777       0.85252       7.62663     139.77000       3.74385    1377.04333   53740.89453       0.01197
    485.27576       0.79293      21.67024     345.32166     143.27831    1223.55688   28384.91016       0.02805
    537.64600       0.71701      43.76570      92.16068      63.55756    1421.83508   29581.30273       0.02022
    340.45932       0.68681      14.80177     293.41541     198.34143    1212.34448   17161.10352       0.04706
    329.11414       0.73497      25.13033     265.98517     212.13550    1238.12073   15626.10742       0.05003
    238.38058       0.43289      30.68992      31.09648      94.54866    1031.56152    8648.39551       0.11427
    564.07770       0.67372      48.03336     276.47574    -107.18908    1495.07166   32198.42969       0.01631
    374.27298       0.66325      17.34373     238.11079     -92.77813    1314.68335   18463.06445       0.03820
    382.54544       0.65452      31.06623     218.37491     -81.02936    1164.89307   19162.06836       0.04462
    428.95578       0.80677      25.92205     141.71118     -25.73049    1285.61914   20720.88086       0.03543
    318.51825       0.68497      26.69231     175.75468     -58.18072    1123.26758   14277.31348       0.06280
    299.35257       0.63419       3.63369      49.43684      82.47791    1253.97681   13129.57324       0.05833
    849.86926       0.88851      18.17998     124.64199       6.60741    1365.09375   61038.55469       0.01073
    342.19907       0.70317      25.80585      11.12960     109.20973    1185.17285   15644.49609       0.05336
    295.10815       0.49121      32.45450     213.67056     -74.64880    1051.31445   12526.72168       0.07732
    331.25696       0.72460      20.24561     324.23187     156.35431    1256.88574   14908.52344       0.05118
    322.01324       0.64945      17.10142     159.17784     -26.02576    1232.30859   14439.70117       0.05454
    295.80045       0.48031      47.64907     215.18835     -93.67414     864.19043   12021.24512       0.09614
    336.69513       0.67697      15.02749     166.67386     -37.02067    1267.29761   14617.85840       0.05148
   1747.83032       0.88719      49.03567     231.08621     -75.88863    1109.55249  185007.68750       0.00492
    447.12659       0.77628      11.71000     262.43546    -132.01764    1285.78479   25075.51562       0.02929
    345.38382       0.65396       8.22066      85.16387      55.30848    1293.91504   16148.75879       0.04495
    262.25229       0.50180      30.06998     248.07097    -111.46889    1212.88916   10383.39160       0.07772
    579.67847       0.79350      33.41048     198.79341     -69.16272    1109.51562   36310.70312       0.02507


==> VHS_J1256-1257AB_orvara_cdfs.txt <==
| CDF |M_tot/M_sun|   a_tot/au|        ecc|    inc/deg|  Omega/deg|  omega/deg| lambda/deg|     per/yr|  T_peri/yr|        tau| tref=2455197.5 JD
0.001      0.11751     1.85415     0.87508   115.82954     3.04089    41.73827  -168.24229     7.23827  2021.49013     0.55791
0.002      0.11920     1.86187     0.87556   116.00652     3.12568    41.95145  -167.93032     7.24272  2021.49369     0.55942
0.003      0.12016     1.86661     0.87586   116.11401     3.18065    42.07699  -167.74644     7.24543  2021.49589     0.56030
0.004      0.12095     1.87029     0.87610   116.19299     3.22170    42.17509  -167.61157     7.24744  2021.49743     0.56100
0.005      0.12151     1.87305     0.87628   116.25656     3.25453    42.25226  -167.51125     7.24911  2021.49862     0.56156
0.006      0.12195     1.87515     0.87644   116.31161     3.28193    42.30682  -167.42370     7.25037  2021.49955     0.56201
0.007      0.12237     1.87691     0.87658   116.36233     3.30451    42.35862  -167.34313     7.25150  2021.50042     0.56238
0.008      0.12270     1.87852     0.87670   116.40182     3.32364    42.40458  -167.27176     7.25254  2021.50117     0.56270
0.009      0.12299     1.87994     0.87680   116.43820     3.34224    42.45185  -167.21058     7.25351  2021.50180     0.56300
0.010      0.12328     1.88125     0.87689   116.47273     3.35909    42.48645  -167.15039     7.25437  2021.50239     0.56327
0.011      0.12353     1.88249     0.87697   116.50241     3.37454    42.51972  -167.09454     7.25512  2021.50294     0.56351
0.012      0.12378     1.88360     0.87706   116.53305     3.38853    42.55460  -167.03928     7.25586  2021.50344     0.56373
0.013      0.12400     1.88465     0.87713   116.56055     3.40079    42.58291  -166.99467     7.25653  2021.50390     0.56393
0.014      0.12419     1.88558     0.87720   116.58712     3.41323    42.61102  -166.95447     7.25717  2021.50436     0.56414
0.015      0.12437     1.88636     0.87727   116.61296     3.42494    42.63657  -166.91217     7.25775  2021.50479     0.56433
0.016      0.12455     1.88718     0.87733   116.63433     3.43582    42.66150  -166.87202     7.25832  2021.50516     0.56449
0.017      0.12471     1.88797     0.87738   116.65706     3.44618    42.68774  -166.83311     7.25889  2021.50557     0.56464
0.018      0.12488     1.88874     0.87744   116.67787     3.45591    42.70994  -166.79900     7.25945  2021.50592     0.56479
0.019      0.12503     1.88942     0.87749   116.69799     3.46583    42.73190  -166.76337     7.25992  2021.50626     0.56493
0.020      0.12518     1.89007     0.87754   116.71640     3.47229    42.75316  -166.72913     7.26040  2021.50658     0.56508
0.021      0.12531     1.89075     0.87759   116.73422     3.48128    42.77423  -166.69803     7.26087  2021.50689     0.56520
0.022      0.12544     1.89138     0.87763   116.75244     3.48981    42.79402  -166.66711     7.26134  2021.50717     0.56531
0.023      0.12558     1.89201     0.87768   116.77054     3.49716    42.81352  -166.63939     7.26175  2021.50746     0.56542
0.024      0.12571     1.89259     0.87772   116.78747     3.50513    42.83264  -166.61250     7.26215  2021.50772     0.56554
0.025      0.12583     1.89315     0.87776   116.80360     3.51237    42.85060  -166.58601     7.26256  2021.50798     0.56565
0.026      0.12594     1.89372     0.87780   116.81887     3.51987    42.86886  -166.55848     7.26295  2021.50821     0.56575
0.027      0.12606     1.89421     0.87784   116.83428     3.52637    42.88402  -166.53263     7.26333  2021.50845     0.56584
0.028      0.12617     1.89473     0.87788   116.84968     3.53295    42.90072  -166.50903     7.26369  2021.50868     0.56595
0.029      0.12626     1.89522     0.87792   116.86376     3.53857    42.91574  -166.48621     7.26408  2021.50891     0.56604
0.030      0.12636     1.89570     0.87795   116.87762     3.54468    42.93078  -166.46310     7.26440  2021.50914     0.56612
0.031      0.12646     1.89612     0.87798   116.89177     3.55127    42.94590  -166.44024     7.26474  2021.50935     0.56622
0.032      0.12655     1.89656     0.87802   116.90512     3.55693    42.96099  -166.41704     7.26506  2021.50955     0.56631
0.033      0.12665     1.89698     0.87805   116.91857     3.56248    42.97470  -166.39591     7.26536  2021.50976     0.56640
0.034      0.12674     1.89740     0.87808   116.93194     3.56801    42.98897  -166.37500     7.26567  2021.50995     0.56649
0.035      0.12683     1.89778     0.87811   116.94462     3.57363    43.00180  -166.35404     7.26597  2021.51013     0.56658
0.036      0.12691     1.89815     0.87814   116.95723     3.57905    43.01470  -166.33482     7.26625  2021.51032     0.56666
0.037      0.12699     1.89855     0.87817   116.96918     3.58433    43.02808  -166.31420     7.26652  2021.51050     0.56674
0.038      0.12706     1.89892     0.87820   116.98023     3.58950    43.04116  -166.29490     7.26681  2021.51069     0.56683
0.039      0.12714     1.89925     0.87823   116.99212     3.59457    43.05293  -166.27555     7.26707  2021.51086     0.56690
0.040      0.12720     1.89960     0.87826   117.00296     3.59942    43.06511  -166.25571     7.26733  2021.51104     0.56697
0.041      0.12726     1.89994     0.87828   117.01338     3.60383    43.07722  -166.23759     7.26761  2021.51121     0.56703
0.042      0.12733     1.90027     0.87831   117.02363     3.60794    43.08910  -166.22136     7.26787  2021.51139     0.56711
0.043      0.12739     1.90057     0.87834   117.03430     3.61238    43.10103  -166.20348     7.26813  2021.51156     0.56717
0.044      0.12746     1.90085     0.87837   117.04442     3.61682    43.11268  -166.18637     7.26836  2021.51173     0.56724
0.045      0.12754     1.90114     0.87839   117.05446     3.62105    43.12450  -166.16919     7.26860  2021.51190     0.56731
0.046      0.12760     1.90142     0.87842   117.06450     3.62534    43.13628  -166.15327     7.26883  2021.51205     0.56736
0.047      0.12767     1.90171     0.87844   117.07371     3.62970    43.14693  -166.13613     7.26906  2021.51220     0.56742
0.048      0.12773     1.90195     0.87847   117.08339     3.63383    43.15785  -166.12165     7.26930  2021.51234     0.56749
0.049      0.12779     1.90222     0.87849   117.09361     3.63811    43.16888  -166.10554     7.26952  2021.51249     0.56755
0.050      0.12785     1.90248     0.87851   117.10290     3.64243    43.17941  -166.08927     7.26974  2021.51262     0.56761
0.051      0.12791     1.90274     0.87854   117.11187     3.64672    43.18939  -166.07447     7.26994  2021.51276     0.56766
0.052      0.12797     1.90302     0.87856   117.12055     3.65060    43.20032  -166.05951     7.27015  2021.51290     0.56773
0.053      0.12804     1.90330     0.87859   117.12928     3.65445    43.21068  -166.04424     7.27036  2021.51303     0.56778
0.054      0.12810     1.90355     0.87861   117.13807     3.65858    43.22079  -166.03042     7.27059  2021.51318     0.56784
0.055      0.12816     1.90381     0.87863   117.14753     3.66242    43.23094  -166.01593     7.27077  2021.51331     0.56790
0.056      0.12822     1.90408     0.87866   117.15588     3.66637    43.24035  -166.00162     7.27091  2021.51345     0.56795
0.057      0.12827     1.90434     0.87868   117.16402     3.67010    43.24922  -165.98735     7.27110  2021.51357     0.56801
0.058      0.12833     1.90459     0.87870   117.17240     3.67368    43.25855  -165.97277     7.27130  2021.51370     0.56806
0.059      0.12838     1.90486     0.87872   117.18064     3.67714    43.26754  -165.95811     7.27150  2021.51383     0.56812
0.060      0.12844     1.90509     0.87874   117.18913     3.68048    43.27640  -165.94483     7.27170  2021.51395     0.56817
0.061      0.12849     1.90535     0.87876   117.19729     3.68378    43.28476  -165.93106     7.27189  2021.51406     0.56823
0.062      0.12855     1.90558     0.87878   117.20567     3.68745    43.29346  -165.91710     7.27208  2021.51417     0.56829
0.063      0.12860     1.90580     0.87880   117.21359     3.69085    43.30203  -165.90383     7.27227  2021.51429     0.56834
0.064      0.12866     1.90605     0.87882   117.22104     3.69366    43.31048  -165.89118     7.27244  2021.51440     0.56840
0.065      0.12872     1.90628     0.87884   117.22903     3.69698    43.31870  -165.87890     7.27263  2021.51451     0.56845
0.066      0.12877     1.90651     0.87886   117.23660     3.70046    43.32654  -165.86687     7.27281  2021.51463     0.56851
0.067      0.12883     1.90674     0.87888   117.24422     3.70369    43.33509  -165.85378     7.27299  2021.51472     0.56856
0.068      0.12888     1.90696     0.87890   117.25101     3.70701    43.34328  -165.84061     7.27316  2021.51483     0.56861
0.069      0.12893     1.90718     0.87892   117.25812     3.71039    43.35118  -165.82819     7.27333  2021.51494     0.56867
0.070      0.12898     1.90742     0.87893   117.26523     3.71366    43.35913  -165.81637     7.27351  2021.51505     0.56872
0.071      0.12903     1.90765     0.87895   117.27265     3.71689    43.36709  -165.80569     7.27368  2021.51516     0.56877
0.072      0.12907     1.90787     0.87897   117.28008     3.71996    43.37492  -165.79477     7.27385  2021.51526     0.56882
0.073      0.12912     1.90809     0.87899   117.28684     3.72323    43.38251  -165.78367     7.27402  2021.51536     0.56886
0.074      0.12918     1.90831     0.87901   117.29379     3.72643    43.38939  -165.77238     7.27419  2021.51546     0.56891
0.075      0.12923     1.90853     0.87902   117.30083     3.72954    43.39708  -165.76123     7.27435  2021.51555     0.56896
0.076      0.12928     1.90875     0.87904   117.30764     3.73267    43.40526  -165.75075     7.27452  2021.51564     0.56900
0.077      0.12933     1.90898     0.87906   117.31440     3.73615    43.41221  -165.73874     7.27467  2021.51573     0.56905
0.078      0.12938     1.90919     0.87908   117.32103     3.73932    43.41968  -165.72736     7.27483  2021.51582     0.56910
0.079      0.12943     1.90941     0.87909   117.32707     3.74227    43.42676  -165.71685     7.27498  2021.51592     0.56915
0.080      0.12947     1.90962     0.87911   117.33341     3.74542    43.43415  -165.70586     7.27513  2021.51601     0.56920
0.081      0.12952     1.90983     0.87912   117.33925     3.74852    43.44100  -165.69515     7.27530  2021.51612     0.56924
0.082      0.12957     1.91001     0.87914   117.34558     3.75151    43.44775  -165.68427     7.27545  2021.51621     0.56929
0.083      0.12961     1.91021     0.87916   117.35208     3.75445    43.45433  -165.67399     7.27561  2021.51630     0.56933
0.084      0.12965     1.91042     0.87917   117.35819     3.75724    43.46072  -165.66401     7.27577  2021.51638     0.56938
0.085      0.12970     1.91063     0.87919   117.36397     3.76010    43.46753  -165.65398     7.27590  2021.51648     0.56942
0.086      0.12975     1.91083     0.87921   117.36974     3.76318    43.47417  -165.64390     7.27605  2021.51658     0.56946
0.087      0.12979     1.91103     0.87922   117.37600     3.76619    43.48091  -165.63392     7.27620  2021.51666     0.56950
0.088      0.12984     1.91125     0.87924   117.38210     3.76907    43.48790  -165.62377     7.27634  2021.51676     0.56955
0.089      0.12988     1.91146     0.87925   117.38800     3.77186    43.49447  -165.61421     7.27647  2021.51684     0.56959
0.090      0.12993     1.91165     0.87927   117.39370     3.77483    43.50099  -165.60407     7.27659  2021.51694     0.56963
0.091      0.12998     1.91186     0.87928   117.39963     3.77764    43.50723  -165.59485     7.27674  2021.51702     0.56967
0.092      0.13002     1.91204     0.87930   117.40527     3.78033    43.51366  -165.58524     7.27688  2021.51711     0.56972
0.093      0.13006     1.91224     0.87931   117.41096     3.78315    43.51966  -165.57606     7.27702  2021.51720     0.56975
0.094      0.13010     1.91243     0.87933   117.41639     3.78594    43.52590  -165.56595     7.27714  2021.51728     0.56980
0.095      0.13014     1.91262     0.87934   117.42195     3.78866    43.53202  -165.55651     7.27728  2021.51737     0.56984
0.096      0.13018     1.91281     0.87936   117.42784     3.79144    43.53824  -165.54682     7.27743  2021.51745     0.56988
0.097      0.13023     1.91299     0.87937   117.43306     3.79443    43.54415  -165.53796     7.27757  2021.51754     0.56992
0.098      0.13027     1.91319     0.87938   117.43849     3.79713    43.55049  -165.52891     7.27770  2021.51761     0.56996
0.099      0.13031     1.91339     0.87940   117.44437     3.79975    43.55608  -165.51947     7.27783  2021.51770     0.57000
0.100      0.13036     1.91359     0.87941   117.45005     3.80241    43.56194  -165.51052     7.27796  2021.51778     0.57004
0.101      0.13040     1.91377     0.87943   117.45566     3.80507    43.56771  -165.50132     7.27809  2021.51787     0.57007
0.102      0.13044     1.91396     0.87944   117.46128     3.80776    43.57348  -165.49181     7.27823  2021.51795     0.57011
0.103      0.13048     1.91414     0.87946   117.46682     3.81048    43.57930  -165.48245     7.27836  2021.51804     0.57015
0.104      0.13053     1.91433     0.87947   117.47200     3.81310    43.58506  -165.47297     7.27849  2021.51813     0.57018
0.105      0.13057     1.91452     0.87948   117.47753     3.81567    43.59105  -165.46431     7.27863  2021.51822     0.57022
0.106      0.13061     1.91471     0.87950   117.48284     3.81806    43.59646  -165.45609     7.27877  2021.51830     0.57025
0.107      0.13065     1.91488     0.87951   117.48775     3.82062    43.60211  -165.44717     7.27889  2021.51838     0.57029
0.108      0.13069     1.91505     0.87952   117.49290     3.82306    43.60765  -165.43911     7.27901  2021.51847     0.57033
0.109      0.13073     1.91523     0.87953   117.49774     3.82567    43.61340  -165.43061     7.27913  2021.51855     0.57036
0.110      0.13077     1.91540     0.87955   117.50285     3.82805    43.61887  -165.42195     7.27926  2021.51862     0.57040
0.111      0.13081     1.91556     0.87956   117.50806     3.83052    43.62424  -165.41489     7.27939  2021.51871     0.57043
0.112      0.13085     1.91575     0.87957   117.51312     3.83278    43.62961  -165.40628     7.27952  2021.51878     0.57047
0.113      0.13089     1.91592     0.87958   117.51833     3.83528    43.63520  -165.39899     7.27963  2021.51886     0.57050
0.114      0.13093     1.91604     0.87960   117.52358     3.83779    43.64026  -165.39012     7.27976  2021.51893     0.57054
0.115      0.13097     1.91621     0.87961   117.52843     3.84015    43.64553  -165.38242     7.27987  2021.51900     0.57057
0.116      0.13101     1.91638     0.87962   117.53356     3.84251    43.65091  -165.37507     7.27999  2021.51907     0.57060
0.117      0.13105     1.91654     0.87963   117.53880     3.84468    43.65594  -165.36691     7.28012  2021.51915     0.57064
0.118      0.13109     1.91670     0.87965   117.54369     3.84692    43.66174  -165.35853     7.28023  2021.51922     0.57067
0.119      0.13112     1.91687     0.87966   117.54894     3.84931    43.66698  -165.35031     7.28035  2021.51930     0.57071
0.120      0.13116     1.91703     0.87967   117.55374     3.85165    43.67231  -165.34232     7.28048  2021.51937     0.57074
0.121      0.13120     1.91719     0.87968   117.55880     3.85375    43.67725  -165.33362     7.28059  2021.51944     0.57077
0.122      0.13124     1.91736     0.87970   117.56370     3.85605    43.68258  -165.32601     7.28070  2021.51951     0.57081
0.123      0.13128     1.91753     0.87971   117.56812     3.85833    43.68791  -165.31818     7.28082  2021.51959     0.57084
0.124      0.13131     1.91770     0.87972   117.57286     3.86051    43.69331  -165.31028     7.28094  2021.51966     0.57087
0.125      0.13135     1.91788     0.87973   117.57759     3.86281    43.69811  -165.30253     7.28105  2021.51973     0.57090
0.126      0.13139     1.91803     0.87975   117.58237     3.86483    43.70291  -165.29487     7.28117  2021.51981     0.57093
0.127      0.13142     1.91821     0.87976   117.58701     3.86698    43.70794  -165.28746     7.28128  2021.51987     0.57096
0.128      0.13145     1.91838     0.87977   117.59174     3.86922    43.71273  -165.28013     7.28139  2021.51994     0.57099
0.129      0.13149     1.91855     0.87978   117.59644     3.87134    43.71759  -165.27325     7.28149  2021.52002     0.57102
0.130      0.13152     1.91871     0.87979   117.60085     3.87353    43.72224  -165.26581     7.28159  2021.52009     0.57106
0.131      0.13156     1.91887     0.87980   117.60552     3.87566    43.72686  -165.25839     7.28169  2021.52016     0.57109
0.132      0.13160     1.91903     0.87982   117.60980     3.87785    43.73150  -165.25140     7.28181  2021.52022     0.57112
0.133      0.13163     1.91919     0.87983   117.61432     3.87992    43.73641  -165.24390     7.28192  2021.52029     0.57115
0.134      0.13167     1.91935     0.87984   117.61869     3.88196    43.74086  -165.23672     7.28203  2021.52036     0.57118
0.135      0.13171     1.91950     0.87985   117.62295     3.88405    43.74540  -165.22932     7.28213  2021.52042     0.57121
0.136      0.13174     1.91967     0.87986   117.62720     3.88618    43.75033  -165.22242     7.28224  2021.52049     0.57124
0.137      0.13177     1.91982     0.87987   117.63192     3.88827    43.75506  -165.21518     7.28233  2021.52057     0.57127
0.138      0.13181     1.91997     0.87989   117.63649     3.89044    43.75976  -165.20764     7.28243  2021.52064     0.57130
0.139      0.13184     1.92011     0.87990   117.64074     3.89263    43.76462  -165.19998     7.28253  2021.52071     0.57133
0.140      0.13188     1.92026     0.87991   117.64530     3.89476    43.76919  -165.19286     7.28264  2021.52078     0.57136
0.141      0.13191     1.92041     0.87992   117.64966     3.89682    43.77386  -165.18566     7.28274  2021.52085     0.57139
0.142      0.13195     1.92057     0.87993   117.65394     3.89883    43.77832  -165.17863     7.28284  2021.52091     0.57142
0.143      0.13198     1.92073     0.87994   117.65818     3.90097    43.78307  -165.17139     7.28293  2021.52098     0.57145
0.144      0.13202     1.92089     0.87995   117.66235     3.90304    43.78755  -165.16403     7.28303  2021.52105     0.57148
0.145      0.13205     1.92105     0.87996   117.66667     3.90501    43.79240  -165.15718     7.28313  2021.52111     0.57151
0.146      0.13209     1.92120     0.87997   117.67074     3.90701    43.79640  -165.15026     7.28322  2021.52118     0.57154
0.147      0.13212     1.92136     0.87999   117.67454     3.90896    43.80123  -165.14320     7.28332  2021.52125     0.57157
0.148      0.13216     1.92151     0.88000   117.67841     3.91084    43.80562  -165.13584     7.28342  2021.52131     0.57160
0.149      0.13219     1.92166     0.88001   117.68267     3.91273    43.81025  -165.12923     7.28351  2021.52137     0.57163
0.150      0.13222     1.92181     0.88002   117.68681     3.91460    43.81468  -165.12218     7.28360  2021.52143     0.57166
0.151      0.13226     1.92196     0.88003   117.69117     3.91648    43.81806  -165.11507     7.28369  2021.52149     0.57169
0.152      0.13229     1.92211     0.88004   117.69506     3.91842    43.82243  -165.10855     7.28379  2021.52156     0.57172
0.153      0.13232     1.92225     0.88005   117.69918     3.92045    43.82699  -165.10232     7.28389  2021.52162     0.57175
0.154      0.13235     1.92240     0.88006   117.70329     3.92238    43.83152  -165.09542     7.28398  2021.52168     0.57177
0.155      0.13238     1.92254     0.88007   117.70728     3.92424    43.83581  -165.08890     7.28406  2021.52174     0.57180
0.156      0.13242     1.92268     0.88008   117.71147     3.92586    43.84027  -165.08232     7.28416  2021.52180     0.57183
0.157      0.13245     1.92283     0.88009   117.71567     3.92733    43.84438  -165.07548     7.28425  2021.52187     0.57186
0.158      0.13248     1.92297     0.88010   117.71981     3.92931    43.84808  -165.06894     7.28435  2021.52193     0.57189
0.159      0.13252     1.92311     0.88011   117.72387     3.93120    43.85208  -165.06200     7.28444  2021.52199     0.57191
0.160      0.13255     1.92326     0.88012   117.72760     3.93319    43.85608  -165.05509     7.28454  2021.52206     0.57194
0.161      0.13258     1.92340     0.88013   117.73166     3.93513    43.86028  -165.04846     7.28463  2021.52212     0.57197
0.162      0.13261     1.92354     0.88014   117.73546     3.93698    43.86442  -165.04153     7.28473  2021.52219     0.57200
0.163      0.13265     1.92366     0.88015   117.73966     3.93878    43.86881  -165.03510     7.28483  2021.52225     0.57203
0.164      0.13268     1.92381     0.88016   117.74334     3.94060    43.87337  -165.02844     7.28492  2021.52231     0.57205
0.165      0.13271     1.92396     0.88017   117.74754     3.94252    43.87735  -165.02174     7.28502  2021.52236     0.57208
0.166      0.13274     1.92409     0.88018   117.75123     3.94441    43.88109  -165.01506     7.28510  2021.52242     0.57211
0.167      0.13278     1.92424     0.88019   117.75523     3.94629    43.88509  -165.00832     7.28519  2021.52248     0.57213
0.168      0.13281     1.92437     0.88020   117.75915     3.94820    43.88925  -165.00204     7.28529  2021.52254     0.57216
0.169      0.13284     1.92451     0.88021   117.76301     3.95005    43.89338  -164.99571     7.28538  2021.52260     0.57219
0.170      0.13287     1.92465     0.88022   117.76674     3.95194    43.89716  -164.98901     7.28547  2021.52266     0.57221
0.171      0.13290     1.92478     0.88023   117.77068     3.95377    43.90119  -164.98248     7.28557  2021.52272     0.57224
0.172      0.13293     1.92492     0.88024   117.77442     3.95552    43.90516  -164.97593     7.28566  2021.52278     0.57227
0.173      0.13296     1.92506     0.88025   117.77799     3.95730    43.90908  -164.96931     7.28574  2021.52283     0.57229
0.174      0.13299     1.92520     0.88026   117.78166     3.95903    43.91299  -164.96293     7.28583  2021.52288     0.57232
0.175      0.13302     1.92533     0.88027   117.78530     3.96089    43.91690  -164.95673     7.28592  2021.52294     0.57234
0.176      0.13305     1.92546     0.88027   117.78917     3.96273    43.92056  -164.95045     7.28601  2021.52299     0.57237
0.177      0.13308     1.92559     0.88028   117.79319     3.96450    43.92444  -164.94431     7.28610  2021.52304     0.57240
0.178      0.13311     1.92573     0.88029   117.79672     3.96636    43.92815  -164.93788     7.28617  2021.52310     0.57242
0.179      0.13314     1.92586     0.88030   117.80052     3.96808    43.93211  -164.93143     7.28625  2021.52315     0.57245
0.180      0.13317     1.92599     0.88031   117.80406     3.97003    43.93580  -164.92587     7.28633  2021.52320     0.57248
0.181      0.13320     1.92613     0.88032   117.80773     3.97176    43.93920  -164.91930     7.28642  2021.52324     0.57250
0.182      0.13322     1.92626     0.88033   117.81115     3.97361    43.94285  -164.91318     7.28651  2021.52329     0.57252
0.183      0.13325     1.92639     0.88034   117.81450     3.97516    43.94653  -164.91142     7.28660  2021.52335     0.57255
0.184      0.13328     1.92653     0.88034   117.81808     3.97684    43.95061  -164.90494     7.28669  2021.52340     0.57257
0.185      0.13331     1.92666     0.88035   117.82140     3.97861    43.95420  -164.89884     7.28677  2021.52345     0.57260
0.186      0.13334     1.92679     0.88036   117.82487     3.98021    43.95791  -164.89296     7.28686  2021.52350     0.57262
0.187      0.13337     1.92691     0.88037   117.82820     3.98198    43.96137  -164.88720     7.28695  2021.52356     0.57265
0.188      0.13340     1.92704     0.88038   117.83164     3.98372    43.96514  -164.88110     7.28703  2021.52361     0.57268
0.189      0.13343     1.92717     0.88039   117.83521     3.98544    43.96899  -164.87771     7.28712  2021.52366     0.57270
0.190      0.13346     1.92729     0.88040   117.83851     3.98714    43.97254  -164.87189     7.28720  2021.52372     0.57273
0.191      0.13349     1.92742     0.88041   117.84164     3.98886    43.97625  -164.86599     7.28729  2021.52377     0.57276
0.192      0.13351     1.92755     0.88042   117.84532     3.99061    43.97988  -164.85968     7.28737  2021.52383     0.57278
0.193      0.13354     1.92767     0.88043   117.84887     3.99224    43.98370  -164.85372     7.28746  2021.52388     0.57281
0.194      0.13357     1.92780     0.88044   117.85262     3.99398    43.98733  -164.84774     7.28755  2021.52394     0.57283
0.195      0.13360     1.92793     0.88045   117.85601     3.99567    43.99124  -164.84174     7.28763  2021.52399     0.57286
0.196      0.13363     1.92802     0.88046   117.85950     3.99743    43.99512  -164.83605     7.28772  2021.52404     0.57288
0.197      0.13366     1.92814     0.88046   117.86291     3.99906    43.99892  -164.83071     7.28780  2021.52408     0.57291
0.198      0.13368     1.92826     0.88047   117.86636     4.00077    44.00278  -164.82467     7.28789  2021.52414     0.57293
0.199      0.13371     1.92839     0.88048   117.86974     4.00240    44.00679  -164.81872     7.28797  2021.52415     0.57296
0.200      0.13374     1.92851     0.88049   117.87296     4.00413    44.01039  -164.81290     7.28806  2021.52420     0.57298
0.201      0.13377     1.92864     0.88050   117.87621     4.00570    44.01403  -164.80692     7.28815  2021.52426     0.57301
0.202      0.13380     1.92876     0.88051   117.87933     4.00736    44.01759  -164.80095     7.28823  2021.52431     0.57303
0.203      0.13383     1.92889     0.88052   117.88271     4.00905    44.02123  -164.79541     7.28831  2021.52436     0.57306
0.204      0.13385     1.92900     0.88053   117.88582     4.01062    44.02505  -164.78961     7.28840  2021.52442     0.57308
0.205      0.13388     1.92912     0.88054   117.88932     4.01220    44.02847  -164.78431     7.28848  2021.52447     0.57311
0.206      0.13391     1.92925     0.88055   117.89279     4.01377    44.03213  -164.77860     7.28856  2021.52452     0.57313
0.207      0.13394     1.92936     0.88055   117.89597     4.01542    44.03475  -164.77284     7.28865  2021.52457     0.57316
0.208      0.13397     1.92948     0.88056   117.89935     4.01701    44.03827  -164.76713     7.28873  2021.52463     0.57318
0.209      0.13399     1.92961     0.88057   117.90268     4.01862    44.04202  -164.76153     7.28881  2021.52467     0.57320
0.210      0.13402     1.92973     0.88058   117.90603     4.02013    44.04570  -164.75590     7.28889  2021.52473     0.57323
0.211      0.13405     1.92985     0.88059   117.90957     4.02179    44.04947  -164.75095     7.28897  2021.52478     0.57325
0.212      0.13408     1.92997     0.88060   117.91276     4.02334    44.05307  -164.74544     7.28905  2021.52483     0.57328
0.213      0.13411     1.93009     0.88061   117.91630     4.02494    44.05676  -164.73989     7.28913  2021.52489     0.57330
0.214      0.13414     1.93020     0.88062   117.91963     4.02650    44.06037  -164.73452     7.28921  2021.52494     0.57333
0.215      0.13416     1.93031     0.88063   117.92311     4.02811    44.06382  -164.72877     7.28930  2021.52500     0.57335
0.216      0.13418     1.93043     0.88063   117.92637     4.02972    44.06736  -164.72304     7.28938  2021.52505     0.57337
0.217      0.13421     1.93056     0.88064   117.92961     4.03119    44.07060  -164.71733     7.28946  2021.52510     0.57340
0.218      0.13424     1.93068     0.88065   117.93315     4.03279    44.07403  -164.71231     7.28954  2021.52515     0.57342
0.219      0.13426     1.93080     0.88066   117.93668     4.03437    44.07744  -164.70694     7.28962  2021.52520     0.57345
0.220      0.13429     1.93091     0.88067   117.94027     4.03547    44.08089  -164.70175     7.28970  2021.52525     0.57347
0.221      0.13432     1.93103     0.88068   117.94360     4.03708    44.08386  -164.69616     7.28978  2021.52530     0.57349
0.222      0.13434     1.93114     0.88069   117.94685     4.03849    44.08760  -164.69088     7.28986  2021.52535     0.57352
0.223      0.13437     1.93125     0.88069   117.95008     4.04001    44.09119  -164.68532     7.28994  2021.52541     0.57354
0.224      0.13440     1.93137     0.88070   117.95347     4.04168    44.09475  -164.67986     7.29001  2021.52546     0.57356
0.225      0.13442     1.93148     0.88071   117.95689     4.04314    44.09833  -164.67460     7.29009  2021.52550     0.57359
0.226      0.13445     1.93159     0.88072   117.96034     4.04476    44.10188  -164.66887     7.29017  2021.52555     0.57361
0.227      0.13448     1.93170     0.88073   117.96298     4.04629    44.10549  -164.66336     7.29025  2021.52561     0.57363
0.228      0.13450     1.93180     0.88074   117.96629     4.04784    44.10886  -164.65818     7.29033  2021.52566     0.57366
0.229      0.13453     1.93192     0.88075   117.96955     4.04926    44.11226  -164.65288     7.29040  2021.52571     0.57368
0.230      0.13455     1.93202     0.88075   117.97281     4.05078    44.11544  -164.64730     7.29048  2021.52576     0.57370
0.231      0.13458     1.93213     0.88076   117.97596     4.05228    44.11912  -164.64177     7.29055  2021.52580     0.57373
0.232      0.13460     1.93224     0.88077   117.97921     4.05367    44.12240  -164.63645     7.29063  2021.52585     0.57375
0.233      0.13463     1.93235     0.88078   117.98213     4.05501    44.12593  -164.63121     7.29071  2021.52590     0.57377
0.234      0.13465     1.93247     0.88079   117.98537     4.05652    44.12880  -164.62591     7.29079  2021.52595     0.57380
0.235      0.13468     1.93258     0.88079   117.98863     4.05797    44.13232  -164.62044     7.29087  2021.52600     0.57382
0.236      0.13471     1.93270     0.88080   117.99190     4.05954    44.13570  -164.61510     7.29095  2021.52605     0.57384
0.237      0.13473     1.93281     0.88081   117.99513     4.06096    44.13902  -164.60974     7.29103  2021.52609     0.57386
0.238      0.13476     1.93292     0.88082   117.99801     4.06240    44.14238  -164.60459     7.29111  2021.52614     0.57389
0.239      0.13478     1.93303     0.88083   118.00128     4.06382    44.14612  -164.59921     7.29119  2021.52619     0.57391
0.240      0.13481     1.93314     0.88083   118.00459     4.06529    44.14955  -164.59438     7.29126  2021.52623     0.57393
0.241      0.13483     1.93325     0.88084   118.00765     4.06671    44.15287  -164.58902     7.29133  2021.52628     0.57395
0.242      0.13486     1.93336     0.88085   118.01118     4.06809    44.15615  -164.58398     7.29141  2021.52633     0.57398
0.243      0.13488     1.93347     0.88086   118.01429     4.06951    44.15969  -164.57885     7.29148  2021.52638     0.57399
0.244      0.13491     1.93359     0.88087   118.01744     4.07102    44.16308  -164.57383     7.29156  2021.52643     0.57402
0.245      0.13493     1.93371     0.88088   118.02072     4.07257    44.16644  -164.56887     7.29163  2021.52648     0.57402
0.246      0.13496     1.93382     0.88088   118.02379     4.07410    44.17019  -164.56392     7.29170  2021.52652     0.57404
0.247      0.13498     1.93393     0.88089   118.02698     4.07550    44.17340  -164.55891     7.29177  2021.52657     0.57406
0.248      0.13501     1.93403     0.88090   118.03012     4.07697    44.17680  -164.55394     7.29185  2021.52662     0.57409
0.249      0.13503     1.93414     0.88091   118.03309     4.07833    44.18004  -164.54935     7.29191  2021.52666     0.57411
0.250      0.13506     1.93426     0.88091   118.03616     4.07970    44.18347  -164.54421     7.29199  2021.52671     0.57413
0.251      0.13508     1.93436     0.88092   118.03924     4.08111    44.18701  -164.53964     7.29206  2021.52675     0.57415
0.252      0.13511     1.93446     0.88093   118.04217     4.08256    44.19042  -164.53415     7.29213  2021.52680     0.57418
0.253      0.13513     1.93457     0.88094   118.04540     4.08394    44.19358  -164.52923     7.29221  2021.52685     0.57420
0.254      0.13515     1.93468     0.88095   118.04840     4.08536    44.19691  -164.52454     7.29228  2021.52689     0.57422
0.255      0.13518     1.93478     0.88095   118.05126     4.08678    44.20036  -164.51926     7.29236  2021.52694     0.57424
0.256      0.13520     1.93489     0.88096   118.05425     4.08809    44.20380  -164.51372     7.29243  2021.52698     0.57426
0.257      0.13522     1.93500     0.88097   118.05709     4.08949    44.20706  -164.50924     7.29250  2021.52703     0.57429
0.258      0.13525     1.93511     0.88098   118.05946     4.09085    44.21032  -164.50432     7.29258  2021.52708     0.57431
0.259      0.13527     1.93523     0.88098   118.06236     4.09219    44.21369  -164.49912     7.29265  2021.52712     0.57433
0.260      0.13529     1.93534     0.88099   118.06531     4.09353    44.21663  -164.49430     7.29272  2021.52717     0.57435
0.261      0.13532     1.93544     0.88100   118.06799     4.09496    44.21983  -164.48928     7.29279  2021.52722     0.57437
0.262      0.13534     1.93555     0.88101   118.07114     4.09634    44.22317  -164.48441     7.29285  2021.52726     0.57439
0.263      0.13537     1.93566     0.88101   118.07424     4.09785    44.22560  -164.47919     7.29293  2021.52730     0.57441
0.264      0.13539     1.93576     0.88102   118.07707     4.09927    44.22663  -164.47410     7.29301  2021.52734     0.57443
0.265      0.13541     1.93586     0.88103   118.08003     4.10080    44.22947  -164.46969     7.29307  2021.52738     0.57446
0.266      0.13544     1.93597     0.88104   118.08266     4.10220    44.23259  -164.46504     7.29310  2021.52743     0.57448
0.267      0.13546     1.93607     0.88104   118.08562     4.10353    44.23585  -164.45998     7.29318  2021.52748     0.57450
0.268      0.13549     1.93618     0.88105   118.08870     4.10489    44.23898  -164.45531     7.29326  2021.52752     0.57452
0.269      0.13551     1.93628     0.88106   118.09161     4.10621    44.24219  -164.45042     7.29333  2021.52756     0.57454
0.270      0.13554     1.93639     0.88107   118.09477     4.10754    44.24540  -164.44651     7.29341  2021.52761     0.57457
0.271      0.13556     1.93649     0.88108   118.09781     4.10894    44.24867  -164.44166     7.29348  2021.52765     0.57459
0.272      0.13559     1.93660     0.88108   118.10064     4.11029    44.25166  -164.43686     7.29356  2021.52770     0.57461
0.273      0.13561     1.93671     0.88109   118.10358     4.11160    44.25490  -164.43204     7.29363  2021.52774     0.57463
0.274      0.13563     1.93682     0.88110   118.10648     4.11295    44.25823  -164.42728     7.29370  2021.52779     0.57465
0.275      0.13566     1.93692     0.88110   118.10938     4.11427    44.26144  -164.42262     7.29377  2021.52783     0.57467
0.276      0.13568     1.93703     0.88111   118.11243     4.11556    44.26471  -164.41795     7.29384  2021.52788     0.57469
0.277      0.13571     1.93713     0.88112   118.11542     4.11696    44.26788  -164.41323     7.29391  2021.52792     0.57471
0.278      0.13573     1.93723     0.88113   118.11851     4.11822    44.27125  -164.40795     7.29398  2021.52797     0.57473
0.279      0.13575     1.93734     0.88113   118.12131     4.11954    44.27457  -164.40309     7.29404  2021.52802     0.57475
0.280      0.13578     1.93743     0.88114   118.12425     4.12073    44.27715  -164.39832     7.29412  2021.52806     0.57477
0.281      0.13580     1.93753     0.88115   118.12722     4.12202    44.27936  -164.39366     7.29419  2021.52810     0.57479
0.282      0.13583     1.93764     0.88116   118.13007     4.12334    44.28254  -164.38914     7.29426  2021.52815     0.57482
0.283      0.13585     1.93774     0.88116   118.13291     4.12445    44.28532  -164.38521     7.29433  2021.52819     0.57483
0.284      0.13587     1.93784     0.88117   118.13578     4.12571    44.28871  -164.38021     7.29440  2021.52823     0.57486
0.285      0.13589     1.93794     0.88118   118.13858     4.12691    44.29143  -164.37551     7.29447  2021.52827     0.57488
0.286      0.13592     1.93805     0.88119   118.14088     4.12822    44.29435  -164.37141     7.29454  2021.52832     0.57490
0.287      0.13594     1.93815     0.88119   118.14332     4.12958    44.29739  -164.36687     7.29462  2021.52836     0.57492
0.288      0.13597     1.93826     0.88120   118.14627     4.13093    44.30026  -164.36193     7.29468  2021.52841     0.57494
0.289      0.13599     1.93837     0.88121   118.14901     4.13221    44.30338  -164.35753     7.29476  2021.52845     0.57496
0.290      0.13601     1.93847     0.88121   118.15190     4.13343    44.30637  -164.35309     7.29483  2021.52849     0.57498
0.291      0.13604     1.93858     0.88122   118.15468     4.13475    44.30942  -164.34809     7.29490  2021.52854     0.57500
0.292      0.13606     1.93868     0.88123   118.15746     4.13610    44.31256  -164.34381     7.29497  2021.52859     0.57502
0.293      0.13609     1.93877     0.88123   118.16036     4.13744    44.31588  -164.33893     7.29503  2021.52863     0.57504
0.294      0.13611     1.93887     0.88124   118.16328     4.13863    44.31904  -164.33435     7.29510  2021.52867     0.57506
0.295      0.13614     1.93897     0.88125   118.16612     4.13992    44.32193  -164.32969     7.29517  2021.52871     0.57508
0.296      0.13616     1.93908     0.88126   118.16884     4.14130    44.32497  -164.32570     7.29524  2021.52875     0.57510
0.297      0.13618     1.93918     0.88126   118.17162     4.14253    44.32823  -164.32145     7.29531  2021.52880     0.57512
0.298      0.13621     1.93928     0.88127   118.17429     4.14384    44.33143  -164.31821     7.29538  2021.52884     0.57514
0.299      0.13623     1.93936     0.88128   118.17711     4.14516    44.33451  -164.31364     7.29545  2021.52888     0.57516
0.300      0.13625     1.93946     0.88129   118.18002     4.14647    44.33762  -164.30893     7.29551  2021.52892     0.57518
0.301      0.13628     1.93955     0.88129   118.18279     4.14775    44.34081  -164.30432     7.29558  2021.52897     0.57520
0.302      0.13630     1.93964     0.88130   118.18573     4.14902    44.34383  -164.29985     7.29564  2021.52901     0.57522
0.303      0.13633     1.93974     0.88131   118.18856     4.15034    44.34671  -164.29492     7.29570  2021.52905     0.57524
0.304      0.13635     1.93985     0.88131   118.19138     4.15150    44.34966  -164.29012     7.29577  2021.52909     0.57526
0.305      0.13637     1.93994     0.88132   118.19408     4.15260    44.35286  -164.28552     7.29583  2021.52914     0.57528
0.306      0.13640     1.94004     0.88133   118.19683     4.15384    44.35588  -164.28092     7.29590  2021.52918     0.57530
0.307      0.13642     1.94013     0.88134   118.19965     4.15506    44.35895  -164.27630     7.29597  2021.52922     0.57532
0.308      0.13644     1.94022     0.88134   118.20252     4.15637    44.36210  -164.27217     7.29604  2021.52926     0.57534
0.309      0.13647     1.94032     0.88135   118.20524     4.15763    44.36507  -164.26801     7.29610  2021.52930     0.57536
0.310      0.13649     1.94042     0.88136   118.20792     4.15891    44.36802  -164.26382     7.29616  2021.52934     0.57538
0.311      0.13651     1.94052     0.88136   118.21057     4.16011    44.37114  -164.25940     7.29624  2021.52938     0.57540
0.312      0.13653     1.94062     0.88137   118.21162     4.16140    44.37414  -164.25508     7.29630  2021.52942     0.57542
0.313      0.13656     1.94072     0.88138   118.21393     4.16261    44.37726  -164.25064     7.29637  2021.52947     0.57544
0.314      0.13658     1.94082     0.88139   118.21620     4.16379    44.38009  -164.24597     7.29643  2021.52951     0.57546
0.315      0.13660     1.94092     0.88139   118.21901     4.16497    44.38321  -164.24143     7.29650  2021.52955     0.57548
0.316      0.13662     1.94102     0.88140   118.22183     4.16616    44.38620  -164.23702     7.29656  2021.52959     0.57550
0.317      0.13664     1.94111     0.88141   118.22444     4.16742    44.38906  -164.23293     7.29663  2021.52963     0.57552
0.318      0.13667     1.94121     0.88141   118.22726     4.16871    44.39229  -164.22857     7.29669  2021.52968     0.57554
0.319      0.13669     1.94132     0.88142   118.23013     4.16993    44.39528  -164.22481     7.29675  2021.52972     0.57556
0.320      0.13671     1.94142     0.88143   118.23314     4.17100    44.39817  -164.22098     7.29682  2021.52976     0.57558
0.321      0.13674     1.94151     0.88143   118.23599     4.17213    44.40113  -164.21754     7.29688  2021.52980     0.57560
0.322      0.13676     1.94161     0.88144   118.23878     4.17335    44.40421  -164.21324     7.29695  2021.52984     0.57562
0.323      0.13678     1.94171     0.88145   118.24158     4.17446    44.40726  -164.20950     7.29702  2021.52988     0.57564
0.324      0.13680     1.94181     0.88146   118.24427     4.17561    44.40974  -164.20535     7.29709  2021.52992     0.57566
0.325      0.13683     1.94191     0.88146   118.24700     4.17681    44.41269  -164.20097     7.29715  2021.52997     0.57568
0.326      0.13685     1.94200     0.88147   118.24984     4.17800    44.41555  -164.19664     7.29722  2021.53000     0.57570
0.327      0.13687     1.94210     0.88148   118.25252     4.17919    44.41849  -164.19243     7.29728  2021.53005     0.57572
0.328      0.13689     1.94220     0.88148   118.25531     4.18036    44.42122  -164.18781     7.29735  2021.53009     0.57574
0.329      0.13692     1.94230     0.88149   118.25798     4.18165    44.42441  -164.18413     7.29742  2021.53013     0.57576
0.330      0.13694     1.94240     0.88150   118.26078     4.18277    44.42737  -164.17975     7.29747  2021.53017     0.57577
0.331      0.13696     1.94250     0.88150   118.26342     4.18397    44.43038  -164.17543     7.29754  2021.53021     0.57579
0.332      0.13698     1.94260     0.88151   118.26610     4.18514    44.43348  -164.17139     7.29761  2021.53025     0.57581
0.333      0.13701     1.94270     0.88152   118.26892     4.18632    44.43647  -164.16720     7.29767  2021.53029     0.57583
0.334      0.13703     1.94280     0.88152   118.27175     4.18760    44.43937  -164.16266     7.29774  2021.53033     0.57585
0.335      0.13705     1.94290     0.88153   118.27456     4.18874    44.44226  -164.16009     7.29780  2021.53037     0.57587
0.336      0.13707     1.94300     0.88154   118.27727     4.18991    44.44517  -164.15575     7.29786  2021.53041     0.57589
0.337      0.13709     1.94310     0.88154   118.27994     4.19115    44.44789  -164.15176     7.29793  2021.53044     0.57591
0.338      0.13712     1.94320     0.88155   118.28262     4.19241    44.45070  -164.14760     7.29799  2021.53048     0.57593
0.339      0.13714     1.94329     0.88156   118.28517     4.19366    44.45366  -164.14306     7.29805  2021.53052     0.57595
0.340      0.13716     1.94339     0.88156   118.28776     4.19486    44.45627  -164.13867     7.29811  2021.53056     0.57597
0.341      0.13718     1.94348     0.88157   118.29039     4.19609    44.45912  -164.13573     7.29818  2021.53060     0.57599
0.342      0.13720     1.94357     0.88158   118.29313     4.19735    44.46188  -164.13196     7.29824  2021.53063     0.57601
0.343      0.13722     1.94366     0.88158   118.29563     4.19860    44.46416  -164.12829     7.29830  2021.53068     0.57603
0.344      0.13724     1.94376     0.88159   118.29811     4.19885    44.46699  -164.12407     7.29836  2021.53072     0.57605
0.345      0.13726     1.94386     0.88160   118.30080     4.19972    44.46970  -164.12043     7.29841  2021.53075     0.57606
0.346      0.13729     1.94395     0.88160   118.30341     4.20097    44.47246  -164.11612     7.29847  2021.53079     0.57608
0.347      0.13730     1.94404     0.88161   118.30593     4.20214    44.47556  -164.11161     7.29852  2021.53083     0.57610
0.348      0.13733     1.94414     0.88162   118.30805     4.20334    44.47846  -164.10711     7.29858  2021.53087     0.57612
0.349      0.13735     1.94424     0.88162   118.31068     4.20459    44.48142  -164.10288     7.29865  2021.53091     0.57614
0.350      0.13737     1.94433     0.88163   118.31333     4.20581    44.48430  -164.09898     7.29871  2021.53095     0.57616
0.351      0.13739     1.94443     0.88164   118.31608     4.20589    44.48711  -164.09494     7.29877  2021.53099     0.57618
0.352      0.13741     1.94453     0.88164   118.31882     4.20702    44.49009  -164.09100     7.29882  2021.53103     0.57619
0.353      0.13744     1.94463     0.88165   118.32153     4.20821    44.49292  -164.08952     7.29887  2021.53106     0.57621
0.354      0.13746     1.94472     0.88166   118.32438     4.20943    44.49562  -164.08625     7.29892  2021.53110     0.57623
0.355      0.13748     1.94482     0.88166   118.32681     4.21064    44.49805  -164.08279     7.29898  2021.53114     0.57625
0.356      0.13750     1.94491     0.88167   118.32943     4.21180    44.50091  -164.07857     7.29905  2021.53118     0.57627
0.357      0.13752     1.94501     0.88167   118.33203     4.21306    44.50383  -164.07466     7.29910  2021.53122     0.57629
0.358      0.13754     1.94510     0.88168   118.33443     4.21429    44.50669  -164.07065     7.29916  2021.53125     0.57631
0.359      0.13757     1.94519     0.88169   118.33697     4.21549    44.50949  -164.06653     7.29922  2021.53129     0.57633
0.360      0.13759     1.94529     0.88169   118.33946     4.21672    44.51235  -164.06222     7.29928  2021.53133     0.57634
0.361      0.13761     1.94538     0.88170   118.34194     4.21790    44.51513  -164.05796     7.29932  2021.53137     0.57636
0.362      0.13763     1.94547     0.88171   118.34262     4.21914    44.51813  -164.05385     7.29938  2021.53140     0.57638
0.363      0.13765     1.94557     0.88171   118.34437     4.22032    44.52100  -164.04986     7.29944  2021.53145     0.57640
0.364      0.13767     1.94566     0.88172   118.34664     4.22139    44.52363  -164.04593     7.29951  2021.53149     0.57642
0.365      0.13769     1.94575     0.88173   118.34918     4.22256    44.52638  -164.04188     7.29957  2021.53153     0.57644
0.366      0.13772     1.94584     0.88173   118.35203     4.22373    44.52908  -164.03780     7.29963  2021.53156     0.57646
0.367      0.13774     1.94594     0.88174   118.35478     4.22498    44.53190  -164.03331     7.29968  2021.53160     0.57647
0.368      0.13776     1.94604     0.88175   118.35732     4.22617    44.53454  -164.02892     7.29974  2021.53164     0.57649
0.369      0.13778     1.94614     0.88175   118.35970     4.22740    44.53718  -164.02444     7.29980  2021.53168     0.57651
0.370      0.13780     1.94623     0.88176   118.36214     4.22866    44.53988  -164.02023     7.29986  2021.53172     0.57653
0.371      0.13782     1.94633     0.88177   118.36466     4.22987    44.54255  -164.01745     7.29992  2021.53176     0.57655
0.372      0.13784     1.94643     0.88177   118.36725     4.23097    44.54522  -164.01604     7.29997  2021.53180     0.57657
0.373      0.13787     1.94652     0.88178   118.36952     4.23221    44.54789  -164.01197     7.30001  2021.53184     0.57658
0.374      0.13789     1.94662     0.88179   118.37158     4.23345    44.55042  -164.00798     7.30007  2021.53188     0.57660
0.375      0.13791     1.94671     0.88179   118.37167     4.23451    44.55320  -164.00401     7.30013  2021.53192     0.57662
0.376      0.13793     1.94681     0.88180   118.37412     4.23573    44.55607  -163.99974     7.30019  2021.53196     0.57664
0.377      0.13796     1.94690     0.88181   118.37684     4.23695    44.55893  -163.99567     7.30024  2021.53199     0.57666
0.378      0.13798     1.94700     0.88181   118.37943     4.23814    44.56166  -163.99135     7.30029  2021.53204     0.57668
0.379      0.13800     1.94709     0.88182   118.38208     4.23929    44.56420  -163.98726     7.30034  2021.53207     0.57670
0.380      0.13802     1.94719     0.88183   118.38472     4.24051    44.56689  -163.98285     7.30040  2021.53211     0.57671
0.381      0.13804     1.94728     0.88183   118.38729     4.24168    44.56947  -163.97873     7.30045  2021.53215     0.57673
0.382      0.13806     1.94737     0.88183   118.38999     4.24289    44.57214  -163.97418     7.30050  2021.53219     0.57675
0.383      0.13808     1.94746     0.88184   118.39263     4.24404    44.57499  -163.96989     7.30057  2021.53223     0.57677
0.384      0.13811     1.94756     0.88184   118.39511     4.24520    44.57773  -163.96568     7.30063  2021.53226     0.57679
0.385      0.13813     1.94765     0.88185   118.39785     4.24639    44.58040  -163.96136     7.30068  2021.53230     0.57681
0.386      0.13815     1.94774     0.88186   118.40013     4.24756    44.58288  -163.95696     7.30074  2021.53233     0.57682
0.387      0.13817     1.94784     0.88186   118.40261     4.24882    44.58554  -163.95246     7.30080  2021.53237     0.57684
0.388      0.13819     1.94792     0.88187   118.40513     4.24996    44.58837  -163.94813     7.30086  2021.53241     0.57686
0.389      0.13821     1.94802     0.88188   118.40740     4.25116    44.59103  -163.94379     7.30091  2021.53244     0.57688
0.390      0.13823     1.94812     0.88188   118.41039     4.25224    44.59369  -163.93961     7.30097  2021.53248     0.57690
0.391      0.13825     1.94821     0.88189   118.41284     4.25350    44.59636  -163.93519     7.30102  2021.53252     0.57692
0.392      0.13826     1.94830     0.88190   118.41551     4.25477    44.59921  -163.93087     7.30106  2021.53255     0.57693
0.393      0.13828     1.94839     0.88190   118.41807     4.25590    44.60191  -163.92653     7.30112  2021.53259     0.57695
0.394      0.13830     1.94849     0.88191   118.42060     4.25710    44.60476  -163.92246     7.30117  2021.53263     0.57697
0.395      0.13832     1.94858     0.88192   118.42318     4.25826    44.60733  -163.91811     7.30123  2021.53266     0.57699
0.396      0.13834     1.94867     0.88192   118.42567     4.25953    44.61011  -163.91402     7.30128  2021.53270     0.57700
0.397      0.13836     1.94877     0.88193   118.42849     4.26080    44.61289  -163.90987     7.30134  2021.53274     0.57702
0.398      0.13838     1.94887     0.88194   118.43102     4.26203    44.61560  -163.90594     7.30140  2021.53278     0.57704
0.399      0.13840     1.94896     0.88194   118.43341     4.26311    44.61827  -163.90176     7.30145  2021.53281     0.57706
0.400      0.13843     1.94905     0.88195   118.43607     4.26432    44.62094  -163.89760     7.30151  2021.53285     0.57708
0.401      0.13845     1.94915     0.88195   118.43867     4.26549    44.62373  -163.89334     7.30157  2021.53289     0.57709
0.402      0.13847     1.94924     0.88196   118.44114     4.26663    44.62634  -163.88936     7.30163  2021.53293     0.57711
0.403      0.13849     1.94934     0.88196   118.44363     4.26779    44.62904  -163.88531     7.30169  2021.53297     0.57713
0.404      0.13851     1.94942     0.88197   118.44576     4.26901    44.63168  -163.88111     7.30175  2021.53301     0.57715
0.405      0.13853     1.94951     0.88198   118.44807     4.27017    44.63437  -163.87678     7.30180  2021.53305     0.57717
0.406      0.13855     1.94958     0.88198   118.45055     4.27140    44.63720  -163.87281     7.30186  2021.53309     0.57718
0.407      0.13857     1.94966     0.88199   118.45293     4.27253    44.63986  -163.86930     7.30191  2021.53313     0.57720
0.408      0.13860     1.94970     0.88199   118.45547     4.27365    44.64252  -163.86507     7.30198  2021.53317     0.57722
0.409      0.13862     1.94977     0.88200   118.45829     4.27484    44.64514  -163.86086     7.30204  2021.53320     0.57724
0.410      0.13864     1.94986     0.88201   118.46089     4.27600    44.64785  -163.85695     7.30210  2021.53324     0.57726
0.411      0.13866     1.94995     0.88201   118.46360     4.27690    44.65038  -163.85297     7.30216  2021.53328     0.57727
0.412      0.13868     1.95005     0.88202   118.46609     4.27816    44.65307  -163.84871     7.30222  2021.53332     0.57729
0.413      0.13870     1.95014     0.88203   118.46886     4.27935    44.65557  -163.84464     7.30228  2021.53336     0.57731
0.414      0.13873     1.95022     0.88203   118.47142     4.28040    44.65826  -163.84063     7.30234  2021.53339     0.57733
0.415      0.13875     1.95031     0.88204   118.47423     4.28156    44.66094  -163.83671     7.30240  2021.53343     0.57734
0.416      0.13877     1.95041     0.88205   118.47683     4.28270    44.66370  -163.83277     7.30246  2021.53347     0.57736
0.417      0.13879     1.95049     0.88205   118.47886     4.28386    44.66630  -163.82870     7.30252  2021.53351     0.57738
0.418      0.13881     1.95058     0.88206   118.48149     4.28492    44.66885  -163.82468     7.30258  2021.53355     0.57740
0.419      0.13883     1.95068     0.88206   118.48417     4.28608    44.67159  -163.82203     7.30265  2021.53358     0.57741
0.420      0.13885     1.95077     0.88207   118.48685     4.28719    44.67408  -163.81775     7.30270  2021.53362     0.57743
0.421      0.13887     1.95086     0.88208   118.48937     4.28839    44.67667  -163.81365     7.30277  2021.53366     0.57745
0.422      0.13889     1.95095     0.88208   118.49184     4.28963    44.67918  -163.80965     7.30282  2021.53370     0.57747
0.423      0.13891     1.95104     0.88209   118.49429     4.29076    44.68205  -163.80572     7.30288  2021.53374     0.57749
0.424      0.13893     1.95113     0.88210   118.49684     4.29189    44.68463  -163.80172     7.30295  2021.53377     0.57750
0.425      0.13895     1.95122     0.88210   118.49929     4.29306    44.68746  -163.79732     7.30300  2021.53381     0.57752
0.426      0.13897     1.95131     0.88211   118.50195     4.29427    44.69004  -163.79361     7.30306  2021.53385     0.57754
0.427      0.13900     1.95140     0.88212   118.50461     4.29494    44.69260  -163.78950     7.30311  2021.53388     0.57756
0.428      0.13902     1.95149     0.88212   118.50718     4.29599    44.69517  -163.78554     7.30318  2021.53392     0.57757
0.429      0.13904     1.95159     0.88213   118.50986     4.29716    44.69782  -163.78118     7.30324  2021.53396     0.57759
0.430      0.13906     1.95166     0.88213   118.51237     4.29821    44.70042  -163.77724     7.30330  2021.53400     0.57761
0.431      0.13908     1.95175     0.88214   118.51480     4.29936    44.70303  -163.77291     7.30336  2021.53404     0.57763
0.432      0.13910     1.95184     0.88215   118.51712     4.30054    44.70546  -163.76859     7.30342  2021.53407     0.57765
0.433      0.13912     1.95192     0.88215   118.51959     4.30162    44.70788  -163.76460     7.30344  2021.53411     0.57766
0.434      0.13914     1.95201     0.88216   118.52210     4.30287    44.71037  -163.76072     7.30347  2021.53415     0.57768
0.435      0.13916     1.95209     0.88217   118.52467     4.30397    44.71304  -163.75650     7.30353  2021.53419     0.57770
0.436      0.13919     1.95218     0.88217   118.52711     4.30516    44.71575  -163.75252     7.30359  2021.53423     0.57772
0.437      0.13921     1.95227     0.88218   118.52966     4.30633    44.71824  -163.74846     7.30365  2021.53426     0.57774
0.438      0.13923     1.95236     0.88219   118.53223     4.30753    44.72026  -163.74445     7.30371  2021.53430     0.57775
0.439      0.13925     1.95245     0.88219   118.53455     4.30869    44.72238  -163.74026     7.30377  2021.53434     0.57777
0.440      0.13927     1.95254     0.88220   118.53707     4.30987    44.72493  -163.73609     7.30383  2021.53438     0.57779
0.441      0.13929     1.95263     0.88220   118.53959     4.31106    44.72737  -163.73212     7.30388  2021.53442     0.57780
0.442      0.13931     1.95272     0.88221   118.54210     4.31232    44.72992  -163.72855     7.30394  2021.53446     0.57782
0.443      0.13933     1.95280     0.88221   118.54478     4.31347    44.73234  -163.72443     7.30398  2021.53450     0.57784
0.444      0.13935     1.95290     0.88222   118.54716     4.31455    44.73492  -163.72026     7.30403  2021.53453     0.57785
0.445      0.13938     1.95299     0.88223   118.54954     4.31577    44.73758  -163.71610     7.30405  2021.53457     0.57787
0.446      0.13940     1.95308     0.88223   118.55197     4.31694    44.74015  -163.71187     7.30411  2021.53461     0.57789
0.447      0.13942     1.95316     0.88224   118.55459     4.31791    44.74241  -163.70770     7.30417  2021.53465     0.57790
0.448      0.13944     1.95324     0.88224   118.55687     4.31912    44.74513  -163.70360     7.30423  2021.53469     0.57792
0.449      0.13946     1.95334     0.88225   118.55951     4.32035    44.74761  -163.69921     7.30429  2021.53473     0.57794
0.450      0.13948     1.95343     0.88225   118.56196     4.32157    44.74996  -163.69508     7.30435  2021.53476     0.57796
0.451      0.13950     1.95351     0.88226   118.56442     4.32287    44.75221  -163.69081     7.30441  2021.53480     0.57797
0.452      0.13952     1.95360     0.88226   118.56686     4.32401    44.75478  -163.68666     7.30447  2021.53484     0.57799
0.453      0.13954     1.95369     0.88227   118.56928     4.32505    44.75715  -163.68293     7.30452  2021.53487     0.57801
0.454      0.13956     1.95378     0.88228   118.57181     4.32607    44.75988  -163.67888     7.30458  2021.53491     0.57802
0.455      0.13959     1.95386     0.88228   118.57433     4.32721    44.76234  -163.67476     7.30464  2021.53495     0.57804
0.456      0.13961     1.95396     0.88229   118.57675     4.32837    44.76480  -163.67067     7.30470  2021.53499     0.57806
0.457      0.13963     1.95404     0.88229   118.57924     4.32966    44.76760  -163.66650     7.30476  2021.53502     0.57808
0.458      0.13965     1.95413     0.88230   118.58163     4.33089    44.77041  -163.66229     7.30482  2021.53506     0.57810
0.459      0.13967     1.95422     0.88230   118.58413     4.33203    44.77275  -163.65797     7.30488  2021.53510     0.57811
0.460      0.13969     1.95430     0.88231   118.58666     4.33329    44.77526  -163.65406     7.30494  2021.53513     0.57813
0.461      0.13971     1.95439     0.88232   118.58917     4.33448    44.77782  -163.64998     7.30500  2021.53517     0.57815
0.462      0.13973     1.95448     0.88232   118.59172     4.33566    44.78047  -163.64578     7.30506  2021.53521     0.57816
0.463      0.13975     1.95457     0.88233   118.59417     4.33678    44.78293  -163.64165     7.30512  2021.53524     0.57818
0.464      0.13978     1.95466     0.88233   118.59671     4.33713    44.78560  -163.63759     7.30518  2021.53528     0.57820
0.465      0.13980     1.95475     0.88234   118.59930     4.33829    44.78826  -163.63375     7.30524  2021.53532     0.57821
0.466      0.13982     1.95484     0.88235   118.60168     4.33931    44.79090  -163.62965     7.30530  2021.53535     0.57823
0.467      0.13984     1.95493     0.88235   118.60424     4.34050    44.79353  -163.62553     7.30536  2021.53539     0.57824
0.468      0.13986     1.95502     0.88236   118.60670     4.34158    44.79605  -163.62137     7.30542  2021.53543     0.57825
0.469      0.13988     1.95510     0.88236   118.60913     4.34275    44.79863  -163.61759     7.30548  2021.53547     0.57827
0.470      0.13990     1.95519     0.88237   118.61142     4.34391    44.80117  -163.61333     7.30554  2021.53551     0.57828
0.471      0.13993     1.95529     0.88238   118.61379     4.34512    44.80360  -163.60921     7.30559  2021.53554     0.57830
0.472      0.13994     1.95537     0.88238   118.61610     4.34642    44.80593  -163.60532     7.30565  2021.53557     0.57832
0.473      0.13997     1.95545     0.88239   118.61839     4.34759    44.80832  -163.60071     7.30571  2021.53561     0.57833
0.474      0.13999     1.95554     0.88239   118.62099     4.34877    44.81072  -163.59659     7.30577  2021.53563     0.57835
0.475      0.14001     1.95562     0.88240   118.62330     4.34995    44.81293  -163.59234     7.30582  2021.53566     0.57837
0.476      0.14003     1.95571     0.88241   118.62558     4.35114    44.81544  -163.58819     7.30588  2021.53570     0.57838
0.477      0.14005     1.95579     0.88241   118.62804     4.35241    44.81796  -163.58398     7.30594  2021.53573     0.57840
0.478      0.14007     1.95589     0.88242   118.63058     4.35364    44.82044  -163.57982     7.30599  2021.53577     0.57842
0.479      0.14009     1.95598     0.88242   118.63287     4.35485    44.82298  -163.57565     7.30605  2021.53581     0.57844
0.480      0.14012     1.95607     0.88243   118.63528     4.35604    44.82552  -163.57137     7.30611  2021.53585     0.57845
0.481      0.14014     1.95616     0.88244   118.63787     4.35728    44.82813  -163.56709     7.30618  2021.53588     0.57847
0.482      0.14016     1.95625     0.88244   118.64044     4.35839    44.83072  -163.56288     7.30623  2021.53592     0.57849
0.483      0.14018     1.95634     0.88245   118.64310     4.35951    44.83317  -163.55888     7.30629  2021.53595     0.57850
0.484      0.14020     1.95643     0.88245   118.64546     4.36067    44.83568  -163.55476     7.30635  2021.53599     0.57852
0.485      0.14022     1.95651     0.88246   118.64801     4.36190    44.83812  -163.55021     7.30642  2021.53602     0.57853
0.486      0.14025     1.95660     0.88247   118.65061     4.36311    44.84058  -163.54594     7.30647  2021.53606     0.57855
0.487      0.14027     1.95669     0.88247   118.65284     4.36433    44.84314  -163.54198     7.30652  2021.53610     0.57857
0.488      0.14029     1.95678     0.88248   118.65508     4.36549    44.84565  -163.53789     7.30659  2021.53613     0.57859
0.489      0.14031     1.95687     0.88248   118.65729     4.36664    44.84827  -163.53361     7.30665  2021.53617     0.57860
0.490      0.14033     1.95696     0.88249   118.65969     4.36788    44.85094  -163.52962     7.30671  2021.53621     0.57862
0.491      0.14035     1.95706     0.88250   118.66207     4.36910    44.85338  -163.52564     7.30677  2021.53624     0.57864
0.492      0.14037     1.95714     0.88250   118.66459     4.37027    44.85606  -163.52117     7.30682  2021.53628     0.57865
0.493      0.14039     1.95723     0.88251   118.66692     4.37155    44.85868  -163.51722     7.30688  2021.53631     0.57867
0.494      0.14042     1.95732     0.88252   118.66957     4.37278    44.86130  -163.51352     7.30694  2021.53635     0.57868
0.495      0.14044     1.95741     0.88252   118.67215     4.37398    44.86387  -163.50978     7.30700  2021.53639     0.57870
0.496      0.14045     1.95750     0.88253   118.67460     4.37519    44.86651  -163.50550     7.30706  2021.53642     0.57872
0.497      0.14047     1.95759     0.88253   118.67698     4.37638    44.86914  -163.50121     7.30712  2021.53646     0.57874
0.498      0.14049     1.95769     0.88254   118.67973     4.37762    44.87180  -163.49710     7.30718  2021.53649     0.57875
0.499      0.14052     1.95778     0.88255   118.68233     4.37874    44.87450  -163.49301     7.30724  2021.53653     0.57877
0.500      0.14054     1.95787     0.88255   118.68484     4.38005    44.87713  -163.48898     7.30730  2021.53657     0.57879
0.501      0.14056     1.95796     0.88256   118.68717     4.38133    44.87962  -163.48503     7.30735  2021.53661     0.57880
0.502      0.14058     1.95805     0.88256   118.68947     4.38260    44.88224  -163.48095     7.30741  2021.53665     0.57882
0.503      0.14060     1.95814     0.88257   118.69146     4.38387    44.88504  -163.47663     7.30747  2021.53668     0.57884
0.504      0.14062     1.95823     0.88258   118.69296     4.38503    44.88752  -163.47266     7.30753  2021.53672     0.57886
0.505      0.14064     1.95831     0.88258   118.69534     4.38633    44.88990  -163.46845     7.30759  2021.53676     0.57887
0.506      0.14067     1.95838     0.88259   118.69787     4.38745    44.89243  -163.46443     7.30765  2021.53680     0.57889
0.507      0.14069     1.95848     0.88260   118.70035     4.38869    44.89498  -163.46020     7.30771  2021.53683     0.57891
0.508      0.14071     1.95857     0.88260   118.70279     4.38986    44.89767  -163.45744     7.30777  2021.53686     0.57892
0.509      0.14073     1.95867     0.88261   118.70516     4.39105    44.90025  -163.45325     7.30783  2021.53690     0.57894
0.510      0.14075     1.95876     0.88261   118.70756     4.39223    44.90262  -163.44907     7.30789  2021.53694     0.57896
0.511      0.14077     1.95885     0.88262   118.70994     4.39350    44.90508  -163.44503     7.30795  2021.53698     0.57897
0.512      0.14080     1.95894     0.88263   118.71257     4.39474    44.90771  -163.44092     7.30801  2021.53702     0.57899
0.513      0.14082     1.95902     0.88263   118.71508     4.39604    44.91012  -163.43672     7.30807  2021.53706     0.57901
0.514      0.14084     1.95912     0.88264   118.71763     4.39721    44.91248  -163.43249     7.30813  2021.53709     0.57902
0.515      0.14086     1.95920     0.88264   118.72018     4.39856    44.91515  -163.42828     7.30820  2021.53713     0.57904
0.516      0.14088     1.95930     0.88265   118.72259     4.39984    44.91726  -163.42411     7.30826  2021.53717     0.57906
0.517      0.14090     1.95939     0.88266   118.72503     4.40107    44.91972  -163.41963     7.30830  2021.53721     0.57907
0.518      0.14093     1.95948     0.88266   118.72762     4.40224    44.92237  -163.41536     7.30837  2021.53725     0.57909
0.519      0.14095     1.95957     0.88267   118.73014     4.40339    44.92494  -163.41146     7.30843  2021.53728     0.57911
0.520      0.14097     1.95966     0.88268   118.73278     4.40465    44.92753  -163.40768     7.30849  2021.53732     0.57913
0.521      0.14099     1.95976     0.88268   118.73537     4.40586    44.93020  -163.40357     7.30855  2021.53736     0.57914
0.522      0.14101     1.95985     0.88269   118.73791     4.40711    44.93275  -163.39936     7.30861  2021.53740     0.57916
0.523      0.14103     1.95994     0.88269   118.74036     4.40835    44.93528  -163.39508     7.30866  2021.53743     0.57918
0.524      0.14105     1.96003     0.88270   118.74286     4.40954    44.93787  -163.39084     7.30872  2021.53747     0.57919
0.525      0.14108     1.96012     0.88271   118.74521     4.41075    44.94039  -163.38697     7.30876  2021.53751     0.57921
0.526      0.14110     1.96021     0.88271   118.74787     4.41189    44.94290  -163.38279     7.30881  2021.53754     0.57923
0.527      0.14112     1.96029     0.88272   118.75047     4.41308    44.94562  -163.37878     7.30888  2021.53758     0.57925
0.528      0.14114     1.96039     0.88273   118.75291     4.41427    44.94816  -163.37481     7.30894  2021.53762     0.57927
0.529      0.14116     1.96048     0.88273   118.75539     4.41544    44.95061  -163.37041     7.30900  2021.53765     0.57928
0.530      0.14118     1.96057     0.88274   118.75812     4.41665    44.95320  -163.36638     7.30906  2021.53769     0.57930
0.531      0.14120     1.96066     0.88274   118.76061     4.41785    44.95597  -163.36208     7.30912  2021.53772     0.57931
0.532      0.14122     1.96076     0.88275   118.76325     4.41910    44.95857  -163.35823     7.30917  2021.53777     0.57933
0.533      0.14125     1.96084     0.88276   118.76587     4.42037    44.96104  -163.35404     7.30924  2021.53780     0.57935
0.534      0.14127     1.96093     0.88276   118.76811     4.42154    44.96354  -163.35011     7.30930  2021.53784     0.57936
0.535      0.14129     1.96102     0.88277   118.77060     4.42269    44.96600  -163.34588     7.30936  2021.53788     0.57938
0.536      0.14131     1.96111     0.88277   118.77294     4.42389    44.96862  -163.34157     7.30942  2021.53792     0.57940
0.537      0.14133     1.96121     0.88278   118.77535     4.42506    44.97132  -163.33716     7.30948  2021.53796     0.57942
0.538      0.14135     1.96131     0.88279   118.77782     4.42623    44.97405  -163.33292     7.30954  2021.53800     0.57943
0.539      0.14138     1.96140     0.88279   118.78031     4.42751    44.97662  -163.32864     7.30960  2021.53803     0.57945
0.540      0.14140     1.96149     0.88280   118.78306     4.42870    44.97907  -163.32435     7.30966  2021.53807     0.57947
0.541      0.14142     1.96159     0.88280   118.78549     4.42992    44.98160  -163.31994     7.30972  2021.53811     0.57948
0.542      0.14144     1.96169     0.88281   118.78791     4.43112    44.98420  -163.31582     7.30978  2021.53814     0.57949
0.543      0.14146     1.96178     0.88281   118.79044     4.43234    44.98693  -163.31150     7.30983  2021.53818     0.57951
0.544      0.14148     1.96187     0.88282   118.79289     4.43341    44.98962  -163.30774     7.30989  2021.53821     0.57953
0.545      0.14151     1.96196     0.88283   118.79540     4.43470    44.99218  -163.30386     7.30995  2021.53825     0.57954
0.546      0.14153     1.96206     0.88283   118.79785     4.43587    44.99466  -163.29953     7.31000  2021.53828     0.57956
0.547      0.14155     1.96215     0.88284   118.80053     4.43715    44.99720  -163.29567     7.31007  2021.53832     0.57957
0.548      0.14157     1.96224     0.88284   118.80289     4.43837    44.99986  -163.29165     7.31013  2021.53835     0.57959
0.549      0.14160     1.96233     0.88285   118.80545     4.43964    45.00231  -163.28760     7.31019  2021.53839     0.57960
0.550      0.14162     1.96243     0.88286   118.80796     4.44093    45.00495  -163.28338     7.31025  2021.53843     0.57962
0.551      0.14164     1.96251     0.88286   118.81056     4.44211    45.00767  -163.27941     7.31031  2021.53847     0.57964
0.552      0.14166     1.96260     0.88287   118.81313     4.44333    45.01029  -163.27569     7.31037  2021.53851     0.57965
0.553      0.14168     1.96269     0.88287   118.81569     4.44452    45.01272  -163.27157     7.31041  2021.53854     0.57967
0.554      0.14170     1.96278     0.88288   118.81838     4.44569    45.01295  -163.26733     7.31048  2021.53857     0.57968
0.555      0.14172     1.96287     0.88289   118.82071     4.44685    45.01544  -163.26319     7.31054  2021.53861     0.57970
0.556      0.14175     1.96296     0.88289   118.82323     4.44802    45.01791  -163.25909     7.31060  2021.53865     0.57972
0.557      0.14177     1.96304     0.88290   118.82591     4.44923    45.02041  -163.25488     7.31066  2021.53868     0.57973
0.558      0.14179     1.96314     0.88290   118.82846     4.45037    45.02285  -163.25064     7.31072  2021.53872     0.57975
0.559      0.14181     1.96323     0.88291   118.83078     4.45162    45.02553  -163.24660     7.31078  2021.53875     0.57976
0.560      0.14183     1.96332     0.88292   118.83321     4.45276    45.02803  -163.24225     7.31084  2021.53879     0.57978
0.561      0.14185     1.96341     0.88292   118.83590     4.45404    45.03031  -163.23818     7.31091  2021.53883     0.57980
0.562      0.14188     1.96350     0.88293   118.83782     4.45511    45.03290  -163.23395     7.31097  2021.53886     0.57981
0.563      0.14190     1.96359     0.88294   118.84052     4.45632    45.03423  -163.22978     7.31103  2021.53890     0.57983
0.564      0.14192     1.96369     0.88294   118.84319     4.45748    45.03534  -163.22536     7.31109  2021.53894     0.57985
0.565      0.14194     1.96378     0.88295   118.84579     4.45864    45.03810  -163.22135     7.31115  2021.53898     0.57986
0.566      0.14196     1.96387     0.88295   118.84846     4.45985    45.04081  -163.21727     7.31122  2021.53902     0.57988
0.567      0.14198     1.96397     0.88296   118.85104     4.46110    45.04363  -163.21319     7.31128  2021.53905     0.57990
0.568      0.14201     1.96406     0.88296   118.85337     4.46233    45.04621  -163.20910     7.31135  2021.53909     0.57991
0.569      0.14203     1.96415     0.88297   118.85610     4.46344    45.04872  -163.20481     7.31141  2021.53913     0.57993
0.570      0.14205     1.96423     0.88298   118.85866     4.46468    45.05133  -163.20064     7.31148  2021.53917     0.57995
0.571      0.14207     1.96433     0.88298   118.86134     4.46588    45.05399  -163.19665     7.31154  2021.53921     0.57996
0.572      0.14210     1.96442     0.88299   118.86398     4.46707    45.05661  -163.19235     7.31160  2021.53924     0.57998
0.573      0.14212     1.96452     0.88299   118.86674     4.46837    45.05920  -163.18804     7.31166  2021.53928     0.58000
0.574      0.14214     1.96461     0.88300   118.86929     4.46966    45.06181  -163.18394     7.31173  2021.53932     0.58001
0.575      0.14216     1.96470     0.88300   118.87170     4.47096    45.06441  -163.17968     7.31179  2021.53935     0.58003
0.576      0.14219     1.96480     0.88301   118.87427     4.47227    45.06688  -163.17551     7.31186  2021.53939     0.58004
0.577      0.14221     1.96489     0.88302   118.87676     4.47358    45.06957  -163.17150     7.31191  2021.53943     0.58006
0.578      0.14223     1.96498     0.88302   118.87941     4.47478    45.07232  -163.16736     7.31197  2021.53947     0.58008
0.579      0.14225     1.96507     0.88303   118.88207     4.47591    45.07493  -163.16328     7.31204  2021.53950     0.58010
0.580      0.14227     1.96516     0.88303   118.88457     4.47711    45.07749  -163.15909     7.31210  2021.53954     0.58011
0.581      0.14229     1.96526     0.88304   118.88738     4.47832    45.08024  -163.15458     7.31217  2021.53958     0.58013
0.582      0.14232     1.96536     0.88305   118.89004     4.47957    45.08278  -163.15027     7.31223  2021.53962     0.58014
0.583      0.14234     1.96546     0.88305   118.89281     4.48070    45.08526  -163.14633     7.31229  2021.53965     0.58016
0.584      0.14236     1.96555     0.88306   118.89560     4.48196    45.08792  -163.14210     7.31235  2021.53969     0.58017
0.585      0.14238     1.96565     0.88307   118.89822     4.48321    45.09064  -163.13777     7.31242  2021.53973     0.58019
0.586      0.14241     1.96574     0.88307   118.90093     4.48449    45.09328  -163.13384     7.31248  2021.53977     0.58021
0.587      0.14243     1.96583     0.88308   118.90365     4.48572    45.09588  -163.12958     7.31254  2021.53981     0.58022
0.588      0.14245     1.96592     0.88308   118.90635     4.48702    45.09847  -163.12515     7.31260  2021.53985     0.58023
0.589      0.14247     1.96600     0.88309   118.90902     4.48803    45.10119  -163.12131     7.31267  2021.53989     0.58025
0.590      0.14250     1.96610     0.88310   118.91128     4.48846    45.10377  -163.11720     7.31273  2021.53992     0.58027
0.591      0.14252     1.96619     0.88310   118.91393     4.48935    45.10635  -163.11283     7.31278  2021.53996     0.58028
0.592      0.14254     1.96628     0.88311   118.91649     4.49052    45.10903  -163.10848     7.31284  2021.54000     0.58030
0.593      0.14256     1.96637     0.88312   118.91928     4.49174    45.11168  -163.10421     7.31291  2021.54004     0.58032
0.594      0.14259     1.96647     0.88312   118.92194     4.49290    45.11436  -163.10000     7.31297  2021.54008     0.58033
0.595      0.14261     1.96656     0.88313   118.92460     4.49411    45.11707  -163.09574     7.31303  2021.54012     0.58035
0.596      0.14263     1.96665     0.88313   118.92710     4.49525    45.11973  -163.09117     7.31310  2021.54016     0.58037
0.597      0.14265     1.96674     0.88314   118.92963     4.49647    45.12245  -163.08662     7.31316  2021.54020     0.58038
0.598      0.14268     1.96683     0.88315   118.93225     4.49779    45.12506  -163.08258     7.31323  2021.54024     0.58040
0.599      0.14270     1.96693     0.88315   118.93479     4.49909    45.12778  -163.07825     7.31329  2021.54027     0.58042
0.600      0.14272     1.96702     0.88316   118.93747     4.50026    45.13046  -163.07404     7.31335  2021.54031     0.58043
0.601      0.14274     1.96712     0.88316   118.94005     4.50155    45.13311  -163.06979     7.31341  2021.54036     0.58045
0.602      0.14277     1.96721     0.88317   118.94294     4.50287    45.13570  -163.06570     7.31348  2021.54039     0.58047
0.603      0.14279     1.96730     0.88317   118.94560     4.50410    45.13825  -163.06154     7.31354  2021.54043     0.58048
0.604      0.14281     1.96739     0.88318   118.94816     4.50538    45.14121  -163.05720     7.31361  2021.54047     0.58050
0.605      0.14283     1.96748     0.88319   118.95089     4.50659    45.14398  -163.05275     7.31367  2021.54051     0.58051
0.606      0.14285     1.96757     0.88319   118.95362     4.50787    45.14661  -163.04844     7.31373  2021.54055     0.58053
0.607      0.14287     1.96767     0.88320   118.95636     4.50918    45.14921  -163.04426     7.31380  2021.54059     0.58055
0.608      0.14289     1.96777     0.88321   118.95888     4.51037    45.15185  -163.04032     7.31386  2021.54063     0.58057
0.609      0.14292     1.96786     0.88321   118.96172     4.51161    45.15443  -163.03588     7.31393  2021.54067     0.58058
0.610      0.14294     1.96795     0.88322   118.96468     4.51289    45.15725  -163.03189     7.31399  2021.54071     0.58060
0.611      0.14296     1.96805     0.88322   118.96744     4.51414    45.15998  -163.02796     7.31406  2021.54075     0.58062
0.612      0.14298     1.96815     0.88323   118.97000     4.51534    45.16259  -163.02387     7.31412  2021.54079     0.58063
0.613      0.14300     1.96824     0.88324   118.97265     4.51666    45.16522  -163.01950     7.31418  2021.54083     0.58064
0.614      0.14303     1.96834     0.88324   118.97538     4.51785    45.16790  -163.01517     7.31425  2021.54087     0.58065
0.615      0.14305     1.96841     0.88325   118.97815     4.51912    45.17064  -163.01088     7.31431  2021.54091     0.58067
0.616      0.14307     1.96851     0.88325   118.98078     4.52037    45.17347  -163.00683     7.31437  2021.54095     0.58069
0.617      0.14309     1.96861     0.88326   118.98366     4.52161    45.17623  -163.00255     7.31444  2021.54099     0.58070
0.618      0.14312     1.96870     0.88327   118.98626     4.52281    45.17884  -162.99848     7.31451  2021.54103     0.58072
0.619      0.14314     1.96879     0.88327   118.98908     4.52408    45.18150  -162.99409     7.31458  2021.54107     0.58074
0.620      0.14316     1.96889     0.88328   118.99184     4.52527    45.18415  -162.99007     7.31464  2021.54111     0.58075
0.621      0.14318     1.96899     0.88328   118.99484     4.52652    45.18696  -162.98555     7.31470  2021.54115     0.58077
0.622      0.14321     1.96908     0.88329   118.99746     4.52771    45.18958  -162.98114     7.31476  2021.54119     0.58079
0.623      0.14323     1.96916     0.88330   119.00009     4.52901    45.19218  -162.97710     7.31483  2021.54123     0.58080
0.624      0.14325     1.96926     0.88330   119.00288     4.53028    45.19495  -162.97267     7.31490  2021.54128     0.58082
0.625      0.14327     1.96936     0.88331   119.00591     4.53156    45.19788  -162.96848     7.31496  2021.54131     0.58083
0.626      0.14330     1.96945     0.88332   119.00866     4.53294    45.20050  -162.96418     7.31503  2021.54136     0.58085
0.627      0.14332     1.96954     0.88332   119.01135     4.53417    45.20333  -162.95984     7.31509  2021.54140     0.58087
0.628      0.14334     1.96962     0.88333   119.01435     4.53542    45.20620  -162.95551     7.31516  2021.54144     0.58089
0.629      0.14336     1.96971     0.88334   119.01719     4.53675    45.20895  -162.95085     7.31522  2021.54148     0.58090
0.630      0.14338     1.96980     0.88334   119.02008     4.53761    45.21172  -162.94623     7.31529  2021.54152     0.58090
0.631      0.14341     1.96988     0.88335   119.02292     4.53886    45.21435  -162.94175     7.31536  2021.54156     0.58092
0.632      0.14343     1.96997     0.88336   119.02561     4.54021    45.21708  -162.93739     7.31542  2021.54160     0.58094
0.633      0.14344     1.97006     0.88336   119.02824     4.54149    45.21988  -162.93319     7.31549  2021.54164     0.58095
0.634      0.14345     1.97015     0.88337   119.03099     4.54273    45.22266  -162.92865     7.31555  2021.54168     0.58097
0.635      0.14347     1.97025     0.88338   119.03375     4.54404    45.22554  -162.92461     7.31562  2021.54172     0.58099
0.636      0.14350     1.97034     0.88338   119.03650     4.54522    45.22830  -162.92010     7.31569  2021.54176     0.58101
0.637      0.14352     1.97045     0.88338   119.03926     4.54647    45.23121  -162.91572     7.31576  2021.54180     0.58102
0.638      0.14354     1.97053     0.88339   119.04223     4.54779    45.23381  -162.91140     7.31582  2021.54184     0.58104
0.639      0.14357     1.97061     0.88339   119.04513     4.54910    45.23652  -162.90722     7.31589  2021.54188     0.58106
0.640      0.14359     1.97063     0.88340   119.04797     4.55033    45.23916  -162.90281     7.31595  2021.54192     0.58108
0.641      0.14361     1.97072     0.88340   119.05083     4.55161    45.24196  -162.89807     7.31602  2021.54196     0.58110
0.642      0.14363     1.97081     0.88341   119.05368     4.55287    45.24479  -162.89376     7.31608  2021.54200     0.58112
0.643      0.14365     1.97090     0.88341   119.05643     4.55413    45.24751  -162.88949     7.31615  2021.54204     0.58113
0.644      0.14368     1.97100     0.88342   119.05929     4.55534    45.25030  -162.88535     7.31621  2021.54208     0.58115
0.645      0.14370     1.97110     0.88343   119.06216     4.55666    45.25315  -162.88104     7.31628  2021.54212     0.58117
0.646      0.14372     1.97120     0.88343   119.06496     4.55792    45.25597  -162.87637     7.31635  2021.54216     0.58119
0.647      0.14374     1.97130     0.88344   119.06770     4.55932    45.25879  -162.87194     7.31642  2021.54220     0.58120
0.648      0.14375     1.97139     0.88345   119.07024     4.56062    45.26146  -162.86751     7.31649  2021.54225     0.58122
0.649      0.14376     1.97149     0.88345   119.07301     4.56193    45.26423  -162.86313     7.31655  2021.54229     0.58124
0.650      0.14379     1.97158     0.88346   119.07589     4.56330    45.26700  -162.85869     7.31662  2021.54233     0.58125
0.651      0.14381     1.97168     0.88347   119.07878     4.56437    45.26985  -162.85455     7.31668  2021.54237     0.58127
0.652      0.14383     1.97178     0.88347   119.08171     4.56562    45.27258  -162.85012     7.31675  2021.54241     0.58129
0.653      0.14385     1.97187     0.88348   119.08452     4.56693    45.27533  -162.84568     7.31679  2021.54245     0.58131
0.654      0.14387     1.97193     0.88349   119.08754     4.56803    45.27829  -162.84126     7.31686  2021.54249     0.58132
0.655      0.14390     1.97197     0.88349   119.09040     4.56931    45.28098  -162.83646     7.31692  2021.54254     0.58134
0.656      0.14392     1.97207     0.88350   119.09315     4.57065    45.28366  -162.83177     7.31699  2021.54258     0.58136
0.657      0.14394     1.97218     0.88351   119.09597     4.57189    45.28664  -162.82704     7.31706  2021.54262     0.58138
0.658      0.14396     1.97227     0.88351   119.09875     4.57309    45.28960  -162.82274     7.31713  2021.54266     0.58139
0.659      0.14399     1.97237     0.88352   119.10160     4.57439    45.29242  -162.81838     7.31720  2021.54270     0.58141
0.660      0.14401     1.97246     0.88353   119.10445     4.57568    45.29529  -162.81374     7.31726  2021.54274     0.58143
0.661      0.14403     1.97256     0.88353   119.10739     4.57708    45.29813  -162.80926     7.31734  2021.54277     0.58145
0.662      0.14406     1.97265     0.88354   119.11024     4.57827    45.30084  -162.80471     7.31741  2021.54281     0.58147
0.663      0.14408     1.97276     0.88355   119.11317     4.57958    45.30342  -162.80041     7.31747  2021.54285     0.58148
0.664      0.14410     1.97286     0.88355   119.11549     4.58095    45.30632  -162.79592     7.31754  2021.54289     0.58150
0.665      0.14413     1.97296     0.88356   119.11847     4.58233    45.30924  -162.79153     7.31761  2021.54293     0.58152
0.666      0.14415     1.97306     0.88357   119.12147     4.58366    45.31232  -162.78676     7.31768  2021.54297     0.58154
0.667      0.14417     1.97315     0.88357   119.12429     4.58501    45.31514  -162.78220     7.31775  2021.54302     0.58156
0.668      0.14420     1.97324     0.88358   119.12717     4.58648    45.31793  -162.77760     7.31782  2021.54306     0.58158
0.669      0.14422     1.97334     0.88359   119.13019     4.58785    45.32097  -162.77300     7.31789  2021.54310     0.58159
0.670      0.14424     1.97343     0.88359   119.13300     4.58918    45.32404  -162.76799     7.31796  2021.54315     0.58161
0.671      0.14427     1.97353     0.88360   119.13583     4.59050    45.32683  -162.76333     7.31802  2021.54319     0.58163
0.672      0.14429     1.97363     0.88361   119.13893     4.59190    45.32979  -162.75850     7.31809  2021.54323     0.58165
0.673      0.14432     1.97373     0.88361   119.14197     4.59321    45.33272  -162.75377     7.31815  2021.54327     0.58167
0.674      0.14434     1.97383     0.88362   119.14500     4.59453    45.33573  -162.74902     7.31822  2021.54332     0.58168
0.675      0.14436     1.97392     0.88363   119.14790     4.59584    45.33849  -162.74467     7.31829  2021.54336     0.58170
0.676      0.14439     1.97402     0.88363   119.15005     4.59721    45.34122  -162.74032     7.31836  2021.54340     0.58172
0.677      0.14441     1.97412     0.88364   119.15298     4.59853    45.34377  -162.73579     7.31843  2021.54344     0.58174
0.678      0.14443     1.97422     0.88365   119.15586     4.59986    45.34673  -162.73206     7.31850  2021.54348     0.58176
0.679      0.14445     1.97431     0.88365   119.15895     4.60135    45.34964  -162.72761     7.31858  2021.54352     0.58177
0.680      0.14447     1.97441     0.88366   119.16197     4.60269    45.35243  -162.72286     7.31865  2021.54357     0.58179
0.681      0.14450     1.97450     0.88367   119.16503     4.60404    45.35546  -162.71816     7.31872  2021.54361     0.58181
0.682      0.14452     1.97460     0.88367   119.16799     4.60533    45.35838  -162.71350     7.31879  2021.54365     0.58183
0.683      0.14455     1.97469     0.88368   119.17083     4.60669    45.36140  -162.70895     7.31886  2021.54369     0.58185
0.684      0.14457     1.97479     0.88369   119.17401     4.60807    45.36432  -162.70397     7.31893  2021.54374     0.58187
0.685      0.14459     1.97489     0.88370   119.17698     4.60935    45.36720  -162.69958     7.31900  2021.54378     0.58188
0.686      0.14462     1.97499     0.88370   119.18010     4.61073    45.37020  -162.69487     7.31906  2021.54382     0.58190
0.687      0.14464     1.97507     0.88371   119.18290     4.61214    45.37311  -162.69006     7.31913  2021.54387     0.58192
0.688      0.14467     1.97518     0.88372   119.18596     4.61350    45.37597  -162.68540     7.31920  2021.54391     0.58194
0.689      0.14469     1.97529     0.88372   119.18890     4.61487    45.37897  -162.68086     7.31927  2021.54395     0.58196
0.690      0.14471     1.97539     0.88373   119.19178     4.61624    45.38189  -162.67598     7.31934  2021.54399     0.58198
0.691      0.14474     1.97548     0.88374   119.19475     4.61740    45.38494  -162.67102     7.31942  2021.54402     0.58200
0.692      0.14476     1.97558     0.88374   119.19774     4.61861    45.38801  -162.66623     7.31948  2021.54407     0.58201
0.693      0.14479     1.97569     0.88375   119.20089     4.62002    45.39094  -162.66173     7.31955  2021.54411     0.58203
0.694      0.14481     1.97579     0.88376   119.20381     4.62140    45.39385  -162.65711     7.31962  2021.54415     0.58205
0.695      0.14484     1.97589     0.88376   119.20683     4.62277    45.39676  -162.65247     7.31969  2021.54420     0.58206
0.696      0.14486     1.97599     0.88377   119.21000     4.62393    45.39979  -162.64743     7.31976  2021.54424     0.58208
0.697      0.14488     1.97609     0.88378   119.21310     4.62530    45.40274  -162.64226     7.31983  2021.54429     0.58210
0.698      0.14491     1.97618     0.88378   119.21597     4.62677    45.40549  -162.63734     7.31991  2021.54432     0.58212
0.699      0.14493     1.97626     0.88379   119.21915     4.62811    45.40822  -162.63255     7.31998  2021.54437     0.58214
0.700      0.14496     1.97636     0.88380   119.22216     4.62956    45.41130  -162.62796     7.32005  2021.54441     0.58216
0.701      0.14498     1.97645     0.88381   119.22527     4.63095    45.41430  -162.62302     7.32012  2021.54446     0.58218
0.702      0.14500     1.97655     0.88381   119.22844     4.63234    45.41538  -162.61807     7.32019  2021.54450     0.58220
0.703      0.14503     1.97665     0.88382   119.23163     4.63377    45.41805  -162.61345     7.32026  2021.54455     0.58221
0.704      0.14505     1.97674     0.88383   119.23474     4.63520    45.42119  -162.60835     7.32033  2021.54459     0.58223
0.705      0.14508     1.97684     0.88384   119.23784     4.63675    45.42428  -162.60321     7.32041  2021.54464     0.58225
0.706      0.14510     1.97695     0.88384   119.24089     4.63815    45.42717  -162.59835     7.32048  2021.54468     0.58227
0.707      0.14513     1.97705     0.88385   119.24400     4.63955    45.42958  -162.59338     7.32056  2021.54472     0.58229
0.708      0.14515     1.97715     0.88386   119.24724     4.64096    45.43248  -162.58850     7.32063  2021.54476     0.58231
0.709      0.14517     1.97726     0.88387   119.25020     4.64228    45.43541  -162.58327     7.32070  2021.54480     0.58232
0.710      0.14520     1.97736     0.88387   119.25320     4.64371    45.43852  -162.57854     7.32078  2021.54484     0.58234
0.711      0.14523     1.97745     0.88388   119.25608     4.64523    45.44159  -162.57365     7.32085  2021.54489     0.58236
0.712      0.14525     1.97755     0.88389   119.25917     4.64667    45.44450  -162.56822     7.32092  2021.54494     0.58238
0.713      0.14528     1.97765     0.88390   119.26225     4.64807    45.44777  -162.56296     7.32099  2021.54498     0.58240
0.714      0.14530     1.97776     0.88390   119.26553     4.64959    45.45076  -162.55853     7.32107  2021.54503     0.58242
0.715      0.14532     1.97786     0.88391   119.26848     4.65108    45.45374  -162.55346     7.32114  2021.54503     0.58244
0.716      0.14535     1.97796     0.88392   119.27156     4.65237    45.45678  -162.54822     7.32122  2021.54507     0.58246
0.717      0.14537     1.97806     0.88393   119.27461     4.65399    45.45998  -162.54305     7.32129  2021.54511     0.58248
0.718      0.14540     1.97818     0.88393   119.27777     4.65538    45.46326  -162.53842     7.32136  2021.54516     0.58250
0.719      0.14542     1.97827     0.88394   119.28102     4.65684    45.46624  -162.53362     7.32143  2021.54520     0.58252
0.720      0.14544     1.97836     0.88395   119.28426     4.65826    45.46928  -162.52885     7.32146  2021.54525     0.58254
0.721      0.14546     1.97847     0.88396   119.28771     4.65971    45.47224  -162.52390     7.32152  2021.54529     0.58256
0.722      0.14549     1.97857     0.88396   119.29111     4.66123    45.47537  -162.51906     7.32157  2021.54532     0.58258
0.723      0.14551     1.97867     0.88397   119.29425     4.66264    45.47845  -162.51417     7.32165  2021.54537     0.58260
0.724      0.14553     1.97876     0.88398   119.29761     4.66408    45.48166  -162.50923     7.32173  2021.54541     0.58262
0.725      0.14556     1.97883     0.88399   119.30080     4.66558    45.48451  -162.50392     7.32180  2021.54546     0.58264
0.726      0.14558     1.97893     0.88399   119.30398     4.66699    45.48775  -162.49895     7.32187  2021.54550     0.58266
0.727      0.14561     1.97903     0.88400   119.30730     4.66836    45.49085  -162.49397     7.32195  2021.54555     0.58268
0.728      0.14563     1.97914     0.88401   119.31037     4.66988    45.49388  -162.48894     7.32202  2021.54559     0.58270
0.729      0.14566     1.97924     0.88402   119.31342     4.67134    45.49695  -162.48372     7.32210  2021.54564     0.58272
0.730      0.14569     1.97934     0.88402   119.31655     4.67284    45.50003  -162.47846     7.32218  2021.54569     0.58274
0.731      0.14571     1.97945     0.88403   119.31987     4.67450    45.50315  -162.47324     7.32225  2021.54573     0.58276
0.732      0.14574     1.97955     0.88404   119.32296     4.67597    45.50643  -162.46841     7.32232  2021.54578     0.58278
0.733      0.14576     1.97966     0.88405   119.32612     4.67722    45.50961  -162.46319     7.32240  2021.54583     0.58280
0.734      0.14579     1.97976     0.88406   119.32950     4.67873    45.51226  -162.45789     7.32247  2021.54588     0.58282
0.735      0.14582     1.97988     0.88406   119.33267     4.68021    45.51528  -162.45247     7.32255  2021.54593     0.58285
0.736      0.14584     1.97998     0.88407   119.33596     4.68175    45.51831  -162.44751     7.32263  2021.54596     0.58286
0.737      0.14587     1.98007     0.88408   119.33905     4.68315    45.52127  -162.44223     7.32270  2021.54601     0.58288
0.738      0.14589     1.98019     0.88409   119.34227     4.68463    45.52424  -162.43674     7.32277  2021.54602     0.58291
0.739      0.14591     1.98029     0.88409   119.34539     4.68618    45.52738  -162.43176     7.32285  2021.54606     0.58293
0.740      0.14593     1.98040     0.88410   119.34865     4.68760    45.53054  -162.42625     7.32293  2021.54611     0.58295
0.741      0.14596     1.98051     0.88411   119.35190     4.68918    45.53374  -162.42218     7.32300  2021.54616     0.58297
0.742      0.14598     1.98062     0.88412   119.35490     4.69075    45.53689  -162.42062     7.32308  2021.54621     0.58299
0.743      0.14601     1.98072     0.88413   119.35828     4.69214    45.53994  -162.41517     7.32316  2021.54626     0.58301
0.744      0.14603     1.98083     0.88413   119.36160     4.69379    45.54341  -162.41145     7.32324  2021.54630     0.58303
0.745      0.14605     1.98094     0.88414   119.36491     4.69530    45.54630  -162.40627     7.32332  2021.54635     0.58305
0.746      0.14608     1.98101     0.88415   119.36815     4.69671    45.54959  -162.40106     7.32339  2021.54640     0.58308
0.747      0.14610     1.98112     0.88416   119.37141     4.69820    45.55299  -162.39528     7.32347  2021.54644     0.58310
0.748      0.14613     1.98123     0.88417   119.37479     4.69980    45.55596  -162.38988     7.32355  2021.54649     0.58312
0.749      0.14616     1.98133     0.88417   119.37818     4.70126    45.55926  -162.38439     7.32363  2021.54654     0.58314
0.750      0.14618     1.98144     0.88418   119.38138     4.70282    45.56247  -162.37893     7.32370  2021.54659     0.58316
0.751      0.14621     1.98155     0.88419   119.38457     4.70437    45.56574  -162.37391     7.32378  2021.54663     0.58318
0.752      0.14623     1.98165     0.88420   119.38796     4.70598    45.56863  -162.36880     7.32386  2021.54668     0.58320
0.753      0.14626     1.98177     0.88421   119.39126     4.70753    45.57194  -162.36332     7.32394  2021.54673     0.58322
0.754      0.14628     1.98188     0.88421   119.39464     4.70897    45.57548  -162.35783     7.32402  2021.54678     0.58325
0.755      0.14631     1.98199     0.88422   119.39791     4.71046    45.57860  -162.35252     7.32410  2021.54682     0.58327
0.756      0.14634     1.98208     0.88423   119.40137     4.71194    45.58184  -162.34674     7.32417  2021.54687     0.58329
0.757      0.14637     1.98219     0.88424   119.40506     4.71346    45.58513  -162.34139     7.32425  2021.54692     0.58331
0.758      0.14639     1.98230     0.88425   119.40848     4.71499    45.58726  -162.33641     7.32433  2021.54697     0.58333
0.759      0.14642     1.98241     0.88426   119.41201     4.71633    45.59023  -162.33085     7.32441  2021.54702     0.58336
0.760      0.14644     1.98252     0.88426   119.41531     4.71786    45.59350  -162.32493     7.32449  2021.54707     0.58338
0.761      0.14647     1.98264     0.88427   119.41871     4.71930    45.59657  -162.31944     7.32457  2021.54712     0.58340
0.762      0.14650     1.98275     0.88428   119.42221     4.72092    45.60002  -162.31407     7.32465  2021.54717     0.58342
0.763      0.14653     1.98286     0.88429   119.42562     4.72242    45.60322  -162.30872     7.32474  2021.54722     0.58344
0.764      0.14655     1.98297     0.88430   119.42897     4.72393    45.60655  -162.30355     7.32482  2021.54727     0.58347
0.765      0.14657     1.98309     0.88431   119.43231     4.72546    45.60981  -162.29780     7.32490  2021.54731     0.58349
0.766      0.14659     1.98319     0.88431   119.43482     4.72692    45.61284  -162.29226     7.32498  2021.54735     0.58351
0.767      0.14662     1.98331     0.88432   119.43568     4.72863    45.61592  -162.28645     7.32506  2021.54740     0.58353
0.768      0.14665     1.98342     0.88433   119.43843     4.73032    45.61942  -162.28091     7.32515  2021.54745     0.58355
0.769      0.14667     1.98354     0.88434   119.44161     4.73199    45.62308  -162.27539     7.32523  2021.54750     0.58358
0.770      0.14670     1.98365     0.88435   119.44512     4.73378    45.62664  -162.26990     7.32531  2021.54755     0.58360
0.771      0.14672     1.98376     0.88435   119.44872     4.73528    45.62994  -162.26427     7.32539  2021.54760     0.58362
0.772      0.14675     1.98387     0.88436   119.45213     4.73695    45.63341  -162.25859     7.32548  2021.54765     0.58364
0.773      0.14678     1.98397     0.88437   119.45556     4.73863    45.63678  -162.25346     7.32556  2021.54770     0.58367
0.774      0.14681     1.98407     0.88438   119.45917     4.74030    45.64037  -162.24792     7.32563  2021.54774     0.58369
0.775      0.14684     1.98419     0.88439   119.46267     4.74202    45.64418  -162.24256     7.32571  2021.54778     0.58371
0.776      0.14686     1.98431     0.88440   119.46622     4.74360    45.64752  -162.23678     7.32579  2021.54784     0.58373
0.777      0.14689     1.98442     0.88440   119.46987     4.74521    45.65092  -162.23125     7.32587  2021.54789     0.58376
0.778      0.14692     1.98453     0.88441   119.47323     4.74695    45.65426  -162.22502     7.32596  2021.54794     0.58378
0.779      0.14695     1.98464     0.88442   119.47670     4.74863    45.65780  -162.21929     7.32604  2021.54799     0.58380
0.780      0.14698     1.98474     0.88443   119.48018     4.75030    45.66131  -162.21322     7.32613  2021.54804     0.58382
0.781      0.14701     1.98487     0.88444   119.48371     4.75217    45.66461  -162.20757     7.32621  2021.54810     0.58385
0.782      0.14703     1.98499     0.88445   119.48733     4.75388    45.66790  -162.20205     7.32630  2021.54815     0.58387
0.783      0.14706     1.98511     0.88445   119.49110     4.75557    45.67157  -162.19643     7.32638  2021.54820     0.58389
0.784      0.14709     1.98523     0.88446   119.49473     4.75727    45.67514  -162.19058     7.32647  2021.54825     0.58392
0.785      0.14712     1.98533     0.88447   119.49806     4.75902    45.67865  -162.18475     7.32655  2021.54830     0.58393
0.786      0.14715     1.98543     0.88448   119.50179     4.76068    45.68216  -162.17887     7.32664  2021.54835     0.58396
0.787      0.14717     1.98555     0.88449   119.50557     4.76246    45.68569  -162.17342     7.32672  2021.54840     0.58398
0.788      0.14720     1.98567     0.88450   119.50893     4.76427    45.68890  -162.16775     7.32681  2021.54846     0.58400
0.789      0.14723     1.98580     0.88451   119.51244     4.76600    45.69211  -162.16216     7.32689  2021.54851     0.58403
0.790      0.14726     1.98593     0.88452   119.51616     4.76768    45.69533  -162.15670     7.32698  2021.54856     0.58405
0.791      0.14728     1.98605     0.88452   119.51954     4.76950    45.69888  -162.15091     7.32707  2021.54861     0.58407
0.792      0.14731     1.98617     0.88453   119.52315     4.77125    45.70244  -162.14461     7.32715  2021.54866     0.58410
0.793      0.14734     1.98630     0.88454   119.52667     4.77300    45.70605  -162.13853     7.32724  2021.54871     0.58412
0.794      0.14737     1.98643     0.88455   119.53019     4.77476    45.70979  -162.13241     7.32732  2021.54877     0.58415
0.795      0.14740     1.98655     0.88456   119.53409     4.77650    45.71328  -162.12664     7.32740  2021.54882     0.58417
0.796      0.14743     1.98667     0.88457   119.53765     4.77825    45.71658  -162.12096     7.32749  2021.54887     0.58420
0.797      0.14746     1.98679     0.88458   119.54147     4.78008    45.72017  -162.11530     7.32758  2021.54892     0.58422
0.798      0.14749     1.98691     0.88459   119.54524     4.78188    45.72375  -162.10917     7.32768  2021.54898     0.58424
0.799      0.14752     1.98703     0.88460   119.54900     4.78371    45.72738  -162.10291     7.32777  2021.54903     0.58425
0.800      0.14755     1.98715     0.88461   119.55255     4.78544    45.73090  -162.09639     7.32786  2021.54909     0.58428
0.801      0.14758     1.98727     0.88461   119.55631     4.78714    45.73438  -162.09035     7.32795  2021.54914     0.58430
0.802      0.14761     1.98739     0.88462   119.56024     4.78897    45.73818  -162.08407     7.32804  2021.54920     0.58432
0.803      0.14764     1.98751     0.88463   119.56407     4.79074    45.74188  -162.07746     7.32812  2021.54925     0.58435
0.804      0.14767     1.98764     0.88464   119.56789     4.79263    45.74554  -162.07150     7.32821  2021.54930     0.58437
0.805      0.14770     1.98777     0.88465   119.57161     4.79451    45.74907  -162.06501     7.32831  2021.54936     0.58440
0.806      0.14773     1.98790     0.88466   119.57547     4.79625    45.75266  -162.05859     7.32840  2021.54941     0.58442
0.807      0.14776     1.98803     0.88467   119.57936     4.79821    45.75654  -162.05242     7.32849  2021.54946     0.58444
0.808      0.14779     1.98816     0.88468   119.58340     4.79999    45.75985  -162.04629     7.32858  2021.54952     0.58447
0.809      0.14782     1.98829     0.88469   119.58711     4.80188    45.76384  -162.03970     7.32867  2021.54958     0.58449
0.810      0.14785     1.98842     0.88470   119.59106     4.80373    45.76749  -162.03341     7.32877  2021.54963     0.58452
0.811      0.14789     1.98856     0.88471   119.59518     4.80555    45.77129  -162.02713     7.32886  2021.54969     0.58454
0.812      0.14792     1.98867     0.88472   119.59893     4.80745    45.77519  -162.02128     7.32895  2021.54975     0.58456
0.813      0.14795     1.98880     0.88473   119.60272     4.80924    45.77938  -162.01490     7.32904  2021.54980     0.58459
0.814      0.14798     1.98893     0.88474   119.60666     4.81107    45.78304  -162.00891     7.32913  2021.54986     0.58461
0.815      0.14801     1.98906     0.88475   119.61051     4.81300    45.78694  -162.00271     7.32922  2021.54991     0.58464
0.816      0.14804     1.98920     0.88476   119.61461     4.81491    45.79064  -161.99638     7.32931  2021.54997     0.58466
0.817      0.14807     1.98935     0.88477   119.61841     4.81683    45.79446  -161.99043     7.32941  2021.55002     0.58469
0.818      0.14810     1.98949     0.88478   119.62224     4.81878    45.79831  -161.98423     7.32950  2021.55009     0.58471
0.819      0.14813     1.98962     0.88479   119.62629     4.82071    45.80205  -161.97787     7.32959  2021.55014     0.58473
0.820      0.14816     1.98974     0.88479   119.63028     4.82250    45.80594  -161.97162     7.32968  2021.55020     0.58476
0.821      0.14819     1.98986     0.88480   119.63420     4.82438    45.80989  -161.96500     7.32978  2021.55026     0.58479
0.822      0.14822     1.99000     0.88481   119.63833     4.82636    45.81375  -161.95837     7.32988  2021.55031     0.58481
0.823      0.14825     1.99013     0.88482   119.64230     4.82836    45.81759  -161.95198     7.32998  2021.55037     0.58484
0.824      0.14829     1.99026     0.88483   119.64638     4.83024    45.82146  -161.94542     7.33007  2021.55043     0.58487
0.825      0.14832     1.99040     0.88484   119.65062     4.83220    45.82545  -161.93849     7.33017  2021.55049     0.58489
0.826      0.14834     1.99054     0.88485   119.65489     4.83397    45.82893  -161.93182     7.33026  2021.55054     0.58492
0.827      0.14838     1.99067     0.88486   119.65926     4.83593    45.83288  -161.92509     7.33036  2021.55061     0.58494
0.828      0.14841     1.99079     0.88487   119.66337     4.83789    45.83681  -161.91894     7.33046  2021.55067     0.58497
0.829      0.14844     1.99093     0.88488   119.66762     4.83972    45.84075  -161.91256     7.33056  2021.55072     0.58500
0.830      0.14848     1.99108     0.88489   119.67157     4.84176    45.84497  -161.90567     7.33065  2021.55078     0.58502
0.831      0.14851     1.99122     0.88490   119.67592     4.84365    45.84917  -161.89829     7.33075  2021.55084     0.58505
0.832      0.14855     1.99136     0.88491   119.68007     4.84557    45.85344  -161.89180     7.33084  2021.55090     0.58508
0.833      0.14858     1.99149     0.88492   119.68450     4.84767    45.85682  -161.88511     7.33094  2021.55096     0.58511
0.834      0.14861     1.99163     0.88493   119.68835     4.84959    45.86081  -161.87850     7.33104  2021.55102     0.58513
0.835      0.14865     1.99179     0.88494   119.69280     4.85161    45.86481  -161.87144     7.33113  2021.55108     0.58516
0.836      0.14868     1.99190     0.88495   119.69698     4.85360    45.86893  -161.86453     7.33123  2021.55114     0.58519
0.837      0.14871     1.99204     0.88496   119.70149     4.85560    45.87309  -161.85821     7.33133  2021.55120     0.58521
0.838      0.14875     1.99219     0.88497   119.70589     4.85762    45.87697  -161.85108     7.33143  2021.55126     0.58524
0.839      0.14878     1.99234     0.88498   119.70998     4.85968    45.88091  -161.84374     7.33153  2021.55132     0.58527
0.840      0.14882     1.99248     0.88499   119.71455     4.86174    45.88478  -161.83673     7.33163  2021.55139     0.58530
0.841      0.14885     1.99262     0.88500   119.71858     4.86373    45.88894  -161.82911     7.33173  2021.55145     0.58532
0.842      0.14889     1.99277     0.88501   119.72293     4.86584    45.89338  -161.82198     7.33183  2021.55151     0.58535
0.843      0.14892     1.99293     0.88502   119.72703     4.86802    45.89745  -161.81483     7.33193  2021.55157     0.58538
0.844      0.14895     1.99308     0.88503   119.73145     4.86998    45.90147  -161.80741     7.33202  2021.55163     0.58541
0.845      0.14899     1.99321     0.88504   119.73571     4.87202    45.90581  -161.79979     7.33213  2021.55170     0.58544
0.846      0.14903     1.99336     0.88505   119.74002     4.87419    45.90927  -161.79261     7.33223  2021.55176     0.58547
0.847      0.14905     1.99351     0.88506   119.74437     4.87630    45.91305  -161.78575     7.33233  2021.55182     0.58549
0.848      0.14908     1.99366     0.88508   119.74882     4.87842    45.91717  -161.77812     7.33244  2021.55189     0.58552
0.849      0.14912     1.99379     0.88509   119.75234     4.88055    45.92134  -161.77101     7.33253  2021.55196     0.58555
0.850      0.14915     1.99393     0.88510   119.75697     4.88256    45.92562  -161.76360     7.33263  2021.55202     0.58558
0.851      0.14919     1.99408     0.88511   119.76122     4.88472    45.93036  -161.75598     7.33273  2021.55209     0.58561
0.852      0.14923     1.99423     0.88512   119.76568     4.88695    45.93479  -161.74883     7.33283  2021.55215     0.58563
0.853      0.14926     1.99436     0.88513   119.77016     4.88897    45.93929  -161.74118     7.33294  2021.55222     0.58566
0.854      0.14930     1.99451     0.88514   119.77500     4.89107    45.94334  -161.73375     7.33305  2021.55228     0.58569
0.855      0.14934     1.99466     0.88515   119.77963     4.89314    45.94815  -161.72611     7.33316  2021.55235     0.58572
0.856      0.14938     1.99483     0.88516   119.78431     4.89535    45.95297  -161.71831     7.33327  2021.55241     0.58575
0.857      0.14941     1.99497     0.88517   119.78884     4.89761    45.95772  -161.71073     7.33337  2021.55248     0.58577
0.858      0.14945     1.99512     0.88519   119.79349     4.89967    45.96210  -161.70318     7.33349  2021.55255     0.58580
0.859      0.14949     1.99521     0.88520   119.79822     4.90202    45.96636  -161.69569     7.33360  2021.55262     0.58583
0.860      0.14953     1.99537     0.88521   119.80245     4.90416    45.97086  -161.68785     7.33371  2021.55268     0.58586
0.861      0.14957     1.99552     0.88522   119.80702     4.90629    45.97553  -161.68021     7.33381  2021.55275     0.58589
0.862      0.14961     1.99566     0.88523   119.81155     4.90861    45.98010  -161.67199     7.33393  2021.55282     0.58592
0.863      0.14965     1.99583     0.88524   119.81642     4.91082    45.98428  -161.66381     7.33405  2021.55289     0.58594
0.864      0.14969     1.99598     0.88525   119.82101     4.91289    45.98887  -161.65579     7.33417  2021.55295     0.58597
0.865      0.14972     1.99615     0.88527   119.82560     4.91517    45.99353  -161.64786     7.33428  2021.55302     0.58601
0.866      0.14977     1.99630     0.88528   119.82972     4.91724    45.99833  -161.63982     7.33439  2021.55309     0.58604
0.867      0.14981     1.99646     0.88529   119.83475     4.91954    46.00260  -161.63181     7.33451  2021.55316     0.58606
0.868      0.14984     1.99661     0.88530   119.83939     4.92195    46.00701  -161.62361     7.33462  2021.55323     0.58610
0.869      0.14988     1.99677     0.88531   119.84407     4.92437    46.01143  -161.61605     7.33474  2021.55330     0.58613
0.870      0.14992     1.99695     0.88533   119.84852     4.92665    46.01661  -161.60804     7.33486  2021.55337     0.58616
0.871      0.14996     1.99711     0.88534   119.85311     4.92897    46.02157  -161.59986     7.33498  2021.55344     0.58619
0.872      0.14999     1.99727     0.88535   119.85781     4.93118    46.02543  -161.59120     7.33510  2021.55351     0.58622
0.873      0.15004     1.99744     0.88536   119.86254     4.93350    46.03019  -161.58304     7.33520  2021.55358     0.58626
0.874      0.15008     1.99762     0.88537   119.86731     4.93585    46.03515  -161.57515     7.33532  2021.55365     0.58629
0.875      0.15012     1.99779     0.88539   119.87237     4.93791    46.04036  -161.56709     7.33543  2021.55372     0.58632
0.876      0.15017     1.99795     0.88540   119.87706     4.94019    46.04537  -161.55853     7.33555  2021.55380     0.58635
0.877      0.15021     1.99814     0.88541   119.88203     4.94258    46.05006  -161.55013     7.33568  2021.55388     0.58638
0.878      0.15025     1.99831     0.88542   119.88711     4.94450    46.05494  -161.54115     7.33580  2021.55395     0.58641
0.879      0.15030     1.99850     0.88543   119.89181     4.94699    46.06029  -161.53256     7.33592  2021.55400     0.58645
0.880      0.15033     1.99868     0.88545   119.89659     4.94923    46.06518  -161.52434     7.33604  2021.55405     0.58648
0.881      0.15038     1.99885     0.88546   119.90154     4.95161    46.07007  -161.51603     7.33616  2021.55413     0.58651
0.882      0.15042     1.99902     0.88547   119.90595     4.95413    46.07534  -161.50736     7.33629  2021.55420     0.58655
0.883      0.15046     1.99917     0.88548   119.91115     4.95661    46.08041  -161.49942     7.33641  2021.55428     0.58658
0.884      0.15051     1.99934     0.88550   119.91605     4.95900    46.08532  -161.49068     7.33654  2021.55436     0.58661
0.885      0.15056     1.99952     0.88551   119.92080     4.96167    46.09037  -161.48153     7.33666  2021.55443     0.58665
0.886      0.15060     1.99970     0.88552   119.92622     4.96442    46.09579  -161.47299     7.33679  2021.55451     0.58668
0.887      0.15064     1.99989     0.88553   119.93126     4.96698    46.10113  -161.46365     7.33692  2021.55458     0.58671
0.888      0.15069     2.00009     0.88555   119.93656     4.96970    46.10634  -161.45457     7.33705  2021.55466     0.58675
0.889      0.15074     2.00028     0.88556   119.94191     4.97250    46.11158  -161.44547     7.33717  2021.55474     0.58679
0.890      0.15078     2.00047     0.88557   119.94767     4.97528    46.11643  -161.43585     7.33730  2021.55482     0.58683
0.891      0.15083     2.00066     0.88559   119.95309     4.97797    46.12214  -161.42635     7.33743  2021.55490     0.58686
0.892      0.15088     2.00086     0.88560   119.95816     4.98093    46.12751  -161.41746     7.33756  2021.55498     0.58690
0.893      0.15093     2.00102     0.88562   119.96371     4.98360    46.13316  -161.40829     7.33769  2021.55507     0.58693
0.894      0.15097     2.00122     0.88563   119.96953     4.98646    46.13888  -161.39882     7.33782  2021.55515     0.58697
0.895      0.15102     2.00140     0.88564   119.97498     4.98934    46.14475  -161.38984     7.33796  2021.55523     0.58701
0.896      0.15107     2.00159     0.88566   119.98095     4.99215    46.15045  -161.38080     7.33810  2021.55531     0.58704
0.897      0.15112     2.00179     0.88567   119.98690     4.99496    46.15574  -161.37168     7.33824  2021.55539     0.58708
0.898      0.15117     2.00201     0.88568   119.99295     4.99786    46.16185  -161.36189     7.33838  2021.55547     0.58711
0.899      0.15122     2.00221     0.88570   119.99909     5.00084    46.16779  -161.35260     7.33852  2021.55557     0.58715
0.900      0.15127     2.00242     0.88571   120.00483     5.00359    46.17315  -161.34331     7.33866  2021.55565     0.58719
0.901      0.15132     2.00263     0.88572   120.01038     5.00638    46.17887  -161.33325     7.33880  2021.55574     0.58723
0.902      0.15138     2.00284     0.88574   120.01637     5.00938    46.18491  -161.32330     7.33894  2021.55583     0.58727
0.903      0.15143     2.00305     0.88575   120.02252     5.01250    46.19077  -161.31350     7.33908  2021.55591     0.58730
0.904      0.15149     2.00326     0.88577   120.02864     5.01555    46.19691  -161.30364     7.33922  2021.55600     0.58734
0.905      0.15154     2.00344     0.88578   120.03512     5.01870    46.20320  -161.29355     7.33936  2021.55608     0.58738
0.906      0.15159     2.00364     0.88580   120.04125     5.02188    46.20938  -161.28428     7.33951  2021.55617     0.58742
0.907      0.15164     2.00387     0.88581   120.04746     5.02500    46.21552  -161.27394     7.33965  2021.55626     0.58746
0.908      0.15169     2.00409     0.88582   120.05392     5.02813    46.22147  -161.26417     7.33980  2021.55635     0.58750
0.909      0.15174     2.00431     0.88584   120.06010     5.03119    46.22763  -161.25444     7.33995  2021.55645     0.58755
0.910      0.15180     2.00453     0.88586   120.06693     5.03423    46.23382  -161.24300     7.34010  2021.55654     0.58758
0.911      0.15185     2.00474     0.88587   120.07375     5.03726    46.24000  -161.23212     7.34026  2021.55663     0.58762
0.912      0.15191     2.00495     0.88589   120.07985     5.04020    46.24602  -161.22155     7.34042  2021.55672     0.58766
0.913      0.15196     2.00517     0.88590   120.08583     5.04343    46.25255  -161.21114     7.34058  2021.55681     0.58771
0.914      0.15202     2.00540     0.88592   120.09241     5.04664    46.25851  -161.20026     7.34073  2021.55691     0.58775
0.915      0.15208     2.00564     0.88594   120.09913     5.04990    46.26495  -161.18966     7.34090  2021.55700     0.58779
0.916      0.15213     2.00587     0.88595   120.10534     5.05287    46.27140  -161.17807     7.34106  2021.55711     0.58784
0.917      0.15219     2.00610     0.88597   120.11215     5.05641    46.27806  -161.16735     7.34123  2021.55720     0.58788
0.918      0.15224     2.00633     0.88599   120.11889     5.06007    46.28416  -161.15538     7.34137  2021.55730     0.58792
0.919      0.15230     2.00658     0.88600   120.12561     5.06343    46.29059  -161.14377     7.34154  2021.55740     0.58796
0.920      0.15236     2.00680     0.88602   120.13208     5.06676    46.29720  -161.13226     7.34171  2021.55750     0.58801
0.921      0.15243     2.00703     0.88604   120.13827     5.07039    46.30410  -161.12013     7.34188  2021.55760     0.58805
0.922      0.15249     2.00730     0.88605   120.14478     5.07404    46.31075  -161.10779     7.34206  2021.55770     0.58809
0.923      0.15255     2.00755     0.88607   120.15184     5.07749    46.31682  -161.09668     7.34222  2021.55782     0.58814
0.924      0.15261     2.00777     0.88609   120.15874     5.08111    46.32408  -161.08457     7.34240  2021.55792     0.58818
0.925      0.15267     2.00803     0.88611   120.16580     5.08440    46.33053  -161.07169     7.34257  2021.55803     0.58823
0.926      0.15274     2.00830     0.88613   120.17332     5.08825    46.33785  -161.05887     7.34275  2021.55813     0.58828
0.927      0.15280     2.00856     0.88614   120.18105     5.09190    46.34459  -161.04723     7.34293  2021.55824     0.58833
0.928      0.15286     2.00882     0.88616   120.18834     5.09541    46.35191  -161.03492     7.34310  2021.55836     0.58838
0.929      0.15293     2.00910     0.88618   120.19623     5.09913    46.35892  -161.02135     7.34329  2021.55847     0.58842
0.930      0.15300     2.00937     0.88620   120.20296     5.10307    46.36634  -161.00836     7.34347  2021.55857     0.58847
0.931      0.15307     2.00963     0.88622   120.21089     5.10703    46.37364  -160.99484     7.34366  2021.55867     0.58852
0.932      0.15313     2.00992     0.88624   120.21835     5.11114    46.38114  -160.98204     7.34384  2021.55878     0.58857
0.933      0.15321     2.01020     0.88626   120.22585     5.11529    46.38887  -160.96787     7.34403  2021.55889     0.58862
0.934      0.15327     2.01047     0.88628   120.23385     5.11907    46.39692  -160.95436     7.34424  2021.55901     0.58868
0.935      0.15335     2.01074     0.88630   120.24129     5.12300    46.40473  -160.94020     7.34440  2021.55912     0.58873
0.936      0.15342     2.01102     0.88632   120.24981     5.12714    46.41228  -160.92631     7.34461  2021.55924     0.58878
0.937      0.15349     2.01131     0.88634   120.25825     5.13101    46.41967  -160.91181     7.34479  2021.55936     0.58884
0.938      0.15356     2.01161     0.88636   120.26661     5.13529    46.42816  -160.89731     7.34499  2021.55949     0.58889
0.939      0.15364     2.01190     0.88638   120.27460     5.13952    46.43631  -160.88283     7.34520  2021.55961     0.58894
0.940      0.15372     2.01223     0.88640   120.28287     5.14380    46.44414  -160.86761     7.34541  2021.55973     0.58900
0.941      0.15380     2.01254     0.88642   120.29062     5.14814    46.45200  -160.85315     7.34561  2021.55986     0.58905
0.942      0.15388     2.01284     0.88645   120.29880     5.15255    46.46093  -160.83836     7.34584  2021.55999     0.58911
0.943      0.15396     2.01315     0.88647   120.30796     5.15703    46.46982  -160.82378     7.34605  2021.56012     0.58917
0.944      0.15403     2.01349     0.88649   120.31705     5.16177    46.47854  -160.80688     7.34625  2021.56025     0.58923
0.945      0.15412     2.01382     0.88651   120.32660     5.16653    46.48706  -160.79066     7.34648  2021.56038     0.58928
0.946      0.15420     2.01414     0.88654   120.33579     5.17143    46.49604  -160.77495     7.34669  2021.56051     0.58935
0.947      0.15428     2.01447     0.88656   120.34582     5.17624    46.50447  -160.75709     7.34692  2021.56065     0.58941
0.948      0.15437     2.01483     0.88658   120.35588     5.18013    46.51310  -160.73971     7.34714  2021.56079     0.58947
0.949      0.15445     2.01516     0.88661   120.36564     5.18545    46.52242  -160.72327     7.34738  2021.56094     0.58953
0.950      0.15454     2.01551     0.88663   120.37597     5.19042    46.53192  -160.70544     7.34762  2021.56108     0.58959
0.951      0.15463     2.01583     0.88666   120.38662     5.19560    46.54116  -160.68681     7.34786  2021.56124     0.58966
0.952      0.15472     2.01617     0.88668   120.39713     5.20060    46.55071  -160.66847     7.34807  2021.56138     0.58973
0.953      0.15481     2.01651     0.88671   120.40801     5.20610    46.56001  -160.65104     7.34831  2021.56152     0.58979
0.954      0.15490     2.01688     0.88673   120.41909     5.21142    46.56996  -160.63202     7.34856  2021.56168     0.58986
0.955      0.15500     2.01727     0.88676   120.42942     5.21613    46.57970  -160.61356     7.34881  2021.56183     0.58993
0.956      0.15504     2.01766     0.88679   120.44133     5.22165    46.59010  -160.59611     7.34907  2021.56199     0.59001
0.957      0.15512     2.01807     0.88682   120.45273     5.22762    46.60068  -160.57783     7.34933  2021.56217     0.59007
0.958      0.15522     2.01849     0.88685   120.46435     5.23325    46.61176  -160.55959     7.34959  2021.56234     0.59014
0.959      0.15532     2.01890     0.88688   120.47635     5.23928    46.62259  -160.53908     7.34987  2021.56250     0.59021
0.960      0.15542     2.01935     0.88691   120.48884     5.24520    46.63359  -160.52034     7.35014  2021.56268     0.59029
0.961      0.15554     2.01978     0.88694   120.50153     5.24922    46.64240  -160.50099     7.35041  2021.56284     0.59036
0.962      0.15564     2.02023     0.88697   120.51220     5.25561    46.65248  -160.48300     7.35066  2021.56303     0.59044
0.963      0.15577     2.02036     0.88699   120.52637     5.26143    46.66379  -160.46248     7.35097  2021.56321     0.59052
0.964      0.15588     2.02082     0.88702   120.53989     5.26831    46.67547  -160.44196     7.35130  2021.56341     0.59059
0.965      0.15601     2.02132     0.88705   120.55361     5.27440    46.68856  -160.41916     7.35159  2021.56361     0.59068
0.966      0.15613     2.02182     0.88708   120.56768     5.28156    46.70071  -160.39699     7.35190  2021.56380     0.59077
0.967      0.15626     2.02232     0.88711   120.58136     5.28855    46.71308  -160.37428     7.35218  2021.56402     0.59086
0.968      0.15639     2.02283     0.88715   120.59561     5.29541    46.72617  -160.35103     7.35248  2021.56422     0.59096
0.969      0.15652     2.02335     0.88719   120.61170     5.30274    46.73998  -160.32807     7.35279  2021.56444     0.59106
0.970      0.15666     2.02388     0.88723   120.62664     5.30996    46.75340  -160.30529     7.35315  2021.56465     0.59115
0.971      0.15680     2.02440     0.88727   120.64246     5.31822    46.76813  -160.28102     7.35346  2021.56487     0.59126
0.972      0.15695     2.02496     0.88731   120.66063     5.32629    46.78402  -160.25705     7.35379  2021.56508     0.59136
0.973      0.15710     2.02554     0.88735   120.67763     5.33455    46.79813  -160.23201     7.35416  2021.56532     0.59147
0.974      0.15725     2.02614     0.88739   120.69542     5.34365    46.81380  -160.20964     7.35455  2021.56555     0.59157
0.975      0.15742     2.02675     0.88743   120.71454     5.35254    46.82994  -160.18366     7.35496  2021.56580     0.59168
0.976      0.15758     2.02739     0.88748   120.73441     5.36187    46.84580  -160.15506     7.35540  2021.56607     0.59179
0.977      0.15774     2.02803     0.88753   120.75430     5.37087    46.86344  -160.13045     7.35583  2021.56633     0.59191
0.978      0.15792     2.02873     0.88758   120.77486     5.38001    46.88040  -160.10129     7.35626  2021.56661     0.59203
0.979      0.15810     2.02944     0.88763   120.79678     5.39056    46.89860  -160.06736     7.35662  2021.56692     0.59216
0.980      0.15829     2.03023     0.88768   120.81931     5.40167    46.91860  -160.03216     7.35714  2021.56722     0.59229
0.981      0.15850     2.03101     0.88774   120.84301     5.41290    46.93855  -159.99839     7.35761  2021.56754     0.59244
0.982      0.15871     2.03184     0.88777   120.86735     5.42446    46.96042  -159.96426     7.35804  2021.56785     0.59258
0.983      0.15893     2.03272     0.88783   120.89398     5.43750    46.98303  -159.93837     7.35853  2021.56818     0.59273
0.984      0.15918     2.03364     0.88789   120.92172     5.45099    47.00707  -159.90070     7.35911  2021.56854     0.59288
0.985      0.15942     2.03461     0.88796   120.94858     5.46564    47.03245  -159.85634     7.35973  2021.56890     0.59305
0.986      0.15970     2.03562     0.88802   120.97953     5.47992    47.06065  -159.81247     7.36036  2021.56929     0.59322
0.987      0.15998     2.03674     0.88810   121.01052     5.49517    47.08822  -159.77536     7.36101  2021.56974     0.59340
0.988      0.16028     2.03789     0.88819   121.04511     5.51252    47.11721  -159.72981     7.36175  2021.57020     0.59361
0.989      0.16060     2.03913     0.88827   121.08197     5.53032    47.15088  -159.67122     7.36261  2021.57071     0.59383
0.990      0.16096     2.04055     0.88837   121.12168     5.55123    47.18638  -159.60601     7.36350  2021.57125     0.59407
0.991      0.16135     2.04209     0.88847   121.16598     5.57323    47.22563  -159.54187     7.36443  2021.57185     0.59434
0.992      0.16180     2.04378     0.88859   121.21141     5.59559    47.27151  -159.46753     7.36541  2021.57247     0.59459
0.993      0.16226     2.04566     0.88872   121.26809     5.62135    47.32160  -159.38562     7.36649  2021.57320     0.59490
0.994      0.16283     2.04779     0.88885   121.33006     5.65023    47.37459  -159.29047     7.36784  2021.57401     0.59524
0.995      0.16347     2.05029     0.88901   121.40394     5.68510    47.43849  -159.17690     7.36936  2021.57492     0.59564
0.996      0.16427     2.05355     0.88921   121.49491     5.72611    47.51578  -159.04232     7.37115  2021.57596     0.59610
0.997      0.16529     2.05752     0.88944   121.60602     5.77869    47.62555  -158.87629     7.37343  2021.57737     0.59666
0.998      0.16665     2.06298     0.88975   121.76230     5.85271    47.77001  -158.64293     7.37660  2021.57913     0.59743
0.999      0.16881     2.07112     0.89030   122.03179     5.98471    47.99132  -158.27358     7.38195  2021.58208     0.59867
1.000      0.18291     2.11987     0.89448   123.47709     7.49804    49.51031  -155.64193     7.42590  2021.60363     0.60766


==> VHS_J1256-1257AB_orvara_samples.txt <==
M_tot/M_sun|   a_tot/au|        ecc|    inc/deg|  Omega/deg|  omega/deg| lambda/deg|     per/yr|  T_peri/yr|        tau| tref=2455197.5 JD
    0.14103     1.96080     0.88533   119.58782     5.12418    44.84422  -162.30108     7.31117  2021.51804     0.57540
    0.14403     1.97664     0.88464   119.06670     5.25956    45.71414  -161.36596     7.32250  2021.53456     0.57522
    0.14289     1.96907     0.87779   118.30962     3.58497    44.18834  -164.69404     7.30945  2021.55059     0.58023
    0.13855     1.94623     0.88408   118.59907     4.87164    45.60644  -163.82744     7.29431  2021.53786     0.58176
    0.15918     2.03575     0.88338   117.62508     4.38314    46.00248  -165.33256     7.28027  2021.55410     0.58704
    0.15372     2.00864     0.88714   116.55229     4.73193    47.56080  -165.93078     7.26085  2021.56677     0.59303
    0.13152     1.91525     0.88114   118.59577     4.14588    44.63235  -163.59520     7.30860  2021.53596     0.57841
    0.14776     1.98906     0.88317   118.20315     4.41939    45.43213  -163.77315     7.29774  2021.53865     0.58113
    0.13716     1.94303     0.87850   119.00413     3.81582    43.83863  -163.81830     7.31317  2021.53158     0.57682
    0.14336     1.96971     0.88620   118.79077     4.93695    45.51108  -163.16981     7.30104  2021.53322     0.57967
    0.13549     1.94177     0.88431   120.18471     5.09075    44.32660  -159.80473     7.35103  2021.51929     0.56703
    0.15564     2.02308     0.87945   117.25250     3.90507    45.80096  -165.02649     7.29377  2021.56523     0.58563
    0.12970     1.91023     0.88091   119.57440     3.86867    43.24546  -162.86656     7.33091  2021.52811     0.57253
    0.14155     1.96077     0.88072   118.13669     3.99900    45.02715  -164.48652     7.29765  2021.54476     0.58198
    0.15078     1.99955     0.87996   117.44950     3.64956    45.21969  -166.12272     7.28148  2021.55615     0.58706
    0.14505     1.97586     0.88041   117.97089     3.97630    45.19020  -165.00103     7.29242  2021.55021     0.58386
    0.13437     1.93135     0.88214   119.16531     4.16273    44.03527  -162.82262     7.32221  2021.52959     0.57461
    0.15542     2.01915     0.88461   118.08518     4.88055    46.22277  -164.46351     7.27770  2021.53689     0.58524
    0.13741     1.94048     0.88146   118.09440     4.11004    45.16176  -165.01412     7.29202  2021.54926     0.58382
    0.14376     1.97411     0.88081   118.65114     4.11659    44.38360  -163.39943     7.31530  2021.53750     0.57718
    0.14082     1.96098     0.87937   118.55760     3.70498    44.04578  -163.79801     7.31776  2021.54262     0.57734
    0.13097     1.92114     0.88593   120.73124     5.22305    43.88183  -159.46566     7.35785  2021.51396     0.56485
    0.13498     1.93307     0.88185   118.58527     4.25264    44.76898  -163.14083     7.31531  2021.54011     0.57753
    0.13585     1.93695     0.88407   119.76975     4.67676    44.18916  -162.78583     7.31390  2021.51889     0.57493
    0.13881     1.95180     0.88205   119.40825     4.64381    44.55003  -162.62406     7.31884  2021.53071     0.57548
    0.13800     1.94538     0.88522   119.25364     4.53280    44.33162  -163.37468     7.30418  2021.51842     0.57696
    0.14042     1.95538     0.88342   118.85291     4.33142    44.59225  -164.23627     7.29692  2021.52971     0.58008
    0.14551     1.98039     0.88074   117.94108     3.80475    44.75645  -164.42503     7.30600  2021.55121     0.58106
    0.13978     1.95483     0.88011   118.49823     4.10391    44.63828  -163.65384     7.31054  2021.54033     0.57859
    0.14250     1.96669     0.87918   118.42263     3.63374    44.18966  -164.56344     7.30638  2021.54313     0.57987
    0.15004     2.00013     0.87758   117.96464     3.69856    44.76956  -164.61675     7.30281  2021.55033     0.58163
    0.14080     1.95697     0.88564   118.26348     4.98973    46.15411  -163.06266     7.29593  2021.53602     0.58116
    0.13840     1.94804     0.88169   118.34823     4.06050    44.79119  -163.79549     7.30840  2021.54293     0.57941
    0.14789     1.98758     0.87927   117.62415     3.94829    45.47582  -165.19344     7.28657  2021.55061     0.58519
    0.14706     1.98607     0.88350   118.83463     4.45405    44.84382  -164.02586     7.29861  2021.53322     0.58019
    0.15588     2.02710     0.88823   118.53084     5.42680    46.43013  -161.85080     7.30995  2021.53916     0.57856
    0.14945     1.99944     0.88318   117.99183     4.60169    45.96365  -162.79456     7.31326  2021.55410     0.57988
    0.14157     1.96328     0.88381   118.94710     4.82115    45.24213  -162.54512     7.31112  2021.53101     0.57719
    0.14773     1.99164     0.88311   119.04966     4.72182    44.88418  -162.95481     7.31273  2021.53459     0.57733
    0.12095     1.87119     0.88652   122.04614     5.34212    42.84558  -159.06792     7.35989  2021.48783     0.56087
    0.14345     1.96893     0.88008   118.08894     4.23639    45.47317  -164.47910     7.29444  2021.54856     0.58320
    0.13692     1.94175     0.88500   119.11565     4.79792    44.97597  -162.50844     7.31247  2021.52697     0.57635
    0.13539     1.93720     0.88032   119.29937     4.45275    44.32508  -162.33970     7.32771  2021.53432     0.57407
    0.13904     1.95633     0.88310   119.18145     4.57514    44.53515  -161.20175     7.33831  2021.53210     0.57149
    0.14352     1.97074     0.87949   117.96990     3.82069    44.90719  -164.62537     7.30275  2021.55321     0.58203
    0.13796     1.94710     0.87879   118.74169     3.78491    43.94274  -163.83631     7.31498  2021.53692     0.57716
    0.14779     1.98821     0.88389   118.24424     4.54751    45.59329  -164.10319     7.29238  2021.54012     0.58249
    0.14996     1.99859     0.88090   117.28045     3.99773    45.86808  -164.55322     7.29623  2021.56090     0.58450
    0.14949     1.99453     0.88422   117.29400     4.42135    46.45131  -164.68897     7.28535  2021.55822     0.58650
    0.15202     2.00621     0.88315   117.83255     4.51742    46.01534  -164.26125     7.28817  2021.54520     0.58410
    0.15038     2.00013     0.88215   117.36705     4.37028    46.27875  -164.22016     7.29450  2021.55973     0.58472
    0.12237     1.88263     0.88304   122.71012     4.46779    41.02389  -158.65007     7.38444  2021.48022     0.55465
    0.13993     1.95416     0.88497   118.69800     5.15876    45.83219  -162.87631     7.30283  2021.53660     0.57975
    0.15364     2.00950     0.88623   117.36071     4.74932    46.69460  -165.36775     7.26744  2021.54841     0.58906
    0.13458     1.93174     0.88195   119.77180     4.53838    43.96152  -162.62128     7.31868  2021.51845     0.57384
    0.13440     1.93088     0.88717   119.03491     5.08583    45.32441  -161.56859     7.31882  2021.52496     0.57470
    0.14039     1.95461     0.88211   118.97522     4.05232    44.15271  -164.92599     7.29319  2021.52889     0.58077
    0.12877     1.90141     0.88027   118.96572     4.01426    44.02730  -164.34742     7.30642  2021.53551     0.57882
    0.16529     2.06190     0.88341   117.24857     4.26828    46.34024  -165.09479     7.28251  2021.55966     0.58732
    0.15321     2.01246     0.88469   118.38549     4.73585    45.73360  -163.64852     7.29379  2021.53599     0.58162
    0.13851     1.95047     0.88971   119.90344     5.80950    45.46200  -160.75972     7.31932  2021.51210     0.57284
    0.14086     1.96139     0.88644   119.51196     5.26169    45.12830  -161.52603     7.31901  2021.52040     0.57404
    0.13618     1.93839     0.88282   119.43466     4.30802    44.00828  -163.27603     7.31305  2021.52384     0.57579
    0.14561     1.98129     0.88114   118.20196     4.09556    44.89607  -163.74120     7.30847  2021.54406     0.57955
    0.12827     1.90429     0.88122   120.32534     4.33485    43.14284  -161.73307     7.33726  2021.51290     0.56910
    0.14908     1.99353     0.88169   117.97919     4.38838    45.79951  -164.69475     7.28985  2021.55226     0.58471
    0.15056     1.99804     0.87935   116.72326     3.71667    46.13944  -165.94619     7.27875  2021.56686     0.58913
    0.14795     1.99050     0.88156   118.29097     4.36359    45.21027  -164.12064     7.30116  2021.54661     0.58147
    0.13299     1.92480     0.88237   119.83835     4.24253    43.35566  -162.99961     7.32260  2021.51998     0.57321
    0.14698     1.98253     0.88675   118.22295     4.83627    45.98458  -164.69127     7.28119  2021.54222     0.58521
    0.13660     1.94572     0.87677   118.99958     3.57058    43.42796  -162.47610     7.34335  2021.54342     0.57196
    0.13493     1.93358     0.88485   118.77306     4.77834    45.17856  -162.37379     7.31953  2021.53950     0.57653
    0.15504     2.02031     0.88195   118.21057     4.33695    45.41538  -164.91203     7.29307  2021.55400     0.58424
    0.14447     1.97186     0.88333   117.63483     4.46993    46.19387  -165.00298     7.28488  2021.55861     0.58666
    0.16665     2.06405     0.88140   115.89326     3.92573    47.40665  -166.57360     7.26407  2021.58176     0.59439
    0.14498     1.98171     0.87906   119.01297     4.12173    44.25396  -162.45371     7.32668  2021.53356     0.57419
    0.14984     1.99982     0.88194   118.10830     4.16534    45.13760  -163.67921     7.30576  2021.54343     0.58005
    0.13142     1.92005     0.88595   120.82158     5.51266    44.22255  -160.44686     7.33913  2021.51162     0.56853
    0.13902     1.95044     0.88358   118.42689     4.53168    45.24525  -163.34639     7.30577  2021.53889     0.57942
    0.14500     1.97538     0.88112   118.11522     4.02981    44.92384  -165.18648     7.29099  2021.54630     0.58364
    0.12455     1.88814     0.88262   119.79994     4.78513    44.23396  -160.63953     7.35143  2021.53508     0.56909
    0.14392     1.97456     0.87905   118.06183     3.77806    44.86257  -163.63520     7.31385  2021.54974     0.57916
    0.14256     1.96098     0.88473   117.79527     4.30487    45.91726  -165.79354     7.27282  2021.54986     0.58809
    0.15122     2.00263     0.88343   117.57419     4.64698    46.33860  -164.47275     7.28779  2021.55542     0.58559
    0.14108     1.95624     0.88105   117.72031     3.79482    45.09614  -165.52434     7.28460  2021.54650     0.58506
    0.13377     1.93195     0.89163   121.08958     6.33355    44.82997  -158.90842     7.34201  2021.49714     0.56594
    0.13787     1.94651     0.88180   118.42082     3.94191    44.58957  -163.56314     7.31399  2021.54295     0.57820
    0.13465     1.93833     0.88194   119.81418     4.33445    43.55804  -160.90376     7.35416  2021.53095     0.56795
    0.13212     1.92315     0.88315   120.93552     5.00085    43.47161  -161.09795     7.33720  2021.50655     0.56825
    0.14387     1.97111     0.88043   117.52413     4.06853    45.76609  -164.30873     7.29585  2021.55327     0.58354
    0.13468     1.93198     0.88157   119.30975     4.61938    44.56117  -162.81418     7.31737  2021.53249     0.57604
    0.14268     1.96534     0.88254   117.91475     4.25789    45.57880  -164.36957     7.29423  2021.54815     0.58319
    0.14374     1.97187     0.88340   118.34342     4.19909    45.03317  -164.08599     7.30347  2021.54596     0.58089
    0.13219     1.91958     0.87711   118.57224     3.19763    43.37237  -164.64294     7.31493  2021.54164     0.57782
    0.15577     2.02009     0.88645   118.18203     5.11424    46.42294  -164.66086     7.27474  2021.54023     0.58634
    0.13606     1.93746     0.88436   119.29572     4.48437    44.35304  -162.97028     7.31107  2021.52150     0.57590
    0.14848     1.98848     0.88178   117.66873     4.11094    45.66077  -165.48452     7.27695  2021.54499     0.58651
    0.13791     1.94851     0.88211   118.67455     4.44085    44.87858  -162.19205     7.32410  2021.53689     0.57520
    0.14325     1.96723     0.88742   118.78485     5.09154    45.73591  -163.71221     7.29008  2021.53144     0.58180
    0.14734     1.98747     0.88183   118.12361     4.32854    45.35764  -163.99006     7.29942  2021.54417     0.58152
    0.13205     1.92505     0.88393   120.44494     5.28586    44.39141  -159.89710     7.35004  2021.52095     0.56747
    0.12726     1.89808     0.87893   119.69501     3.79524    43.13586  -162.89456     7.33041  2021.52566     0.57231
    0.13346     1.92990     0.87775   118.82518     3.46654    43.55732  -162.80215     7.33895  2021.54579     0.57322
    0.13823     1.95069     0.88582   120.17813     5.23263    44.42771  -161.18626     7.32799  2021.51336     0.57115
    0.14164     1.95951     0.88249   117.98113     4.30617    45.49875  -164.57898     7.28841  2021.54156     0.58355
    0.16135     2.04004     0.88426   116.43479     4.15149    47.04825  -166.90638     7.25394  2021.56509     0.59432
    0.14816     1.98440     0.87626   116.65152     2.99401    45.23829  -168.39669     7.26239  2021.57211     0.59343
    0.14930     1.98868     0.88532   117.22016     4.82848    46.97839  -165.84963     7.25801  2021.54886     0.59119
    0.14344     1.97061     0.88338   118.37167     4.20589    45.01272  -164.01745     7.30403  2021.54503     0.58064
    0.13802     1.94916     0.87724   118.40189     3.54714    44.07310  -163.50316     7.32490  2021.54844     0.57660
    0.13328     1.92356     0.88311   118.95959     4.64923    45.00514  -163.21303     7.30754  2021.53410     0.57838
    0.14025     1.95684     0.88328   118.11763     4.35091    45.25319  -163.20706     7.30948  2021.54208     0.57906
    0.14999     1.99729     0.88116   118.31735     4.09354    44.95328  -164.98960     7.28832  2021.53868     0.58317
    0.14321     1.96578     0.88659   118.74656     5.18177    45.87159  -164.11772     7.28320  2021.53151     0.58330
    0.16881     2.07041     0.88634   116.55796     4.91892    47.93926  -166.24017     7.25072  2021.56449     0.59494
    0.13793     1.94642     0.88417   119.14081     4.73550    44.94493  -162.88589     7.31168  2021.53276     0.57731
    0.13131     1.91609     0.88390   119.62048     5.02070    44.77329  -162.08954     7.31930  2021.52510     0.57462
    0.15180     2.00687     0.88448   118.56235     4.83776    45.52669  -163.67007     7.29698  2021.53726     0.58110
    0.14767     1.98445     0.88490   117.82962     4.49120    45.96564  -165.61418     7.27468  2021.55017     0.58772
    0.15810     2.03226     0.88439   117.42212     4.38657    46.10646  -164.44336     7.28621  2021.54763     0.58486
    0.13551     1.93773     0.88262   119.77814     4.44681    43.74092  -162.22351     7.32744  2021.51963     0.57212
    0.13245     1.92256     0.88224   120.11472     4.47988    43.59583  -162.49430     7.32472  2021.51792     0.57247
    0.13891     1.95292     0.88741   120.43684     5.69288    44.84796  -161.05988     7.32244  2021.51063     0.57197
    0.13674     1.94239     0.88279   119.48030     4.42482    44.07038  -162.65815     7.32092  2021.52493     0.57425
    0.13959     1.95425     0.88579   119.48654     5.22965    45.13662  -161.97352     7.31223  2021.51899     0.57531
    0.13380     1.92669     0.88403   119.42123     4.63161    44.49394  -162.98297     7.31122  2021.52486     0.57632
    0.14844     1.99104     0.88063   118.34467     4.13611    44.86483  -164.65836     7.29187  2021.53580     0.58201
    0.14576     1.97765     0.88119   117.85654     4.20575    45.41135  -165.17156     7.28453  2021.54563     0.58495
    0.14093     1.95810     0.88281   118.08919     4.38743    45.54969  -163.95879     7.29891  2021.54664     0.58197
    0.13676     1.94287     0.88513   119.06787     4.64250    44.77562  -162.10590     7.32298  2021.53128     0.57467
    0.13448     1.93194     0.87936   118.52057     4.11894    44.67787  -162.74061     7.32267  2021.54172     0.57616
    0.15012     2.00009     0.88214   118.35726     4.38491    45.16630  -164.14561     7.30041  2021.54502     0.58142
    0.15349     2.01075     0.88318   116.87568     4.30030    46.65618  -165.39620     7.27768  2021.56448     0.58903
    0.14359     1.96872     0.88035   117.67032     3.97132    45.40119  -165.09292     7.28987  2021.55230     0.58471
    0.14343     1.97258     0.87905   118.74367     3.70079    43.99097  -163.97241     7.31531  2021.54119     0.57768
    0.13709     1.94152     0.88257   119.15809     4.40072    44.34429  -163.58086     7.30646  2021.52645     0.57757
    0.14385     1.97121     0.88261   118.25127     4.41931    45.41577  -164.04397     7.29696  2021.54257     0.58183
    0.14882     1.98891     0.88389   116.60279     4.13784    46.70489  -165.84386     7.27108  2021.56401     0.59041
    0.13368     1.92406     0.87943   118.32668     3.82493    44.59014  -164.85554     7.29941  2021.54617     0.58179
    0.14496     1.97716     0.88083   118.42315     4.25957    44.94779  -164.01162     7.30208  2021.54052     0.58044
    0.13571     1.93820     0.88064   119.02084     4.06745    44.20929  -162.87677     7.32485  2021.53838     0.57524
    0.15149     2.00439     0.88440   117.71639     4.48277    45.99844  -163.97340     7.29101  2021.54353     0.58326
    0.13255     1.92314     0.88211   120.16083     4.61666    43.72375  -162.20545     7.32534  2021.51561     0.57203
    0.15280     2.00969     0.88998   118.43792     5.89173    47.03861  -162.78154     7.28846  2021.53641     0.58283
    0.15138     2.00391     0.88277   117.29592     4.22283    46.16071  -164.62377     7.29105  2021.56004     0.58551
    0.13290     1.92162     0.88231   119.81451     4.35372    43.75937  -163.55088     7.30707  2021.51493     0.57586
    0.15403     2.01510     0.88091   117.85829     4.10472    45.32922  -165.08394     7.28844  2021.54840     0.58448
    0.14007     1.95449     0.88047   118.37559     3.96511    44.55066  -164.39791     7.30082  2021.53831     0.58041
    0.12437     1.88899     0.88476   121.79538     5.21221    42.86743  -159.30845     7.36173  2021.49607     0.56160
    0.15463     2.01699     0.88315   117.66316     4.41557    46.12476  -164.74067     7.28473  2021.55167     0.58574
    0.14429     1.97200     0.88586   118.95226     5.01667    45.51789  -163.81558     7.29022  2021.52935     0.58148
    0.13532     1.93362     0.88388   118.28848     4.31931    45.11481  -163.34309     7.30929  2021.54173     0.57905
    0.12928     1.91065     0.88273   119.83742     4.49223    43.75376  -161.11381     7.34537  2021.52545     0.56908
    0.13383     1.92715     0.88634   120.08007     5.00723    44.36985  -162.32114     7.31315  2021.51194     0.57414
    0.12646     1.89284     0.88354   119.36659     4.58061    44.28086  -162.15634     7.32294  2021.52219     0.57344
    0.14689     1.98529     0.88484   118.64849     4.44021    44.94492  -163.77871     7.29852  2021.53012     0.57979
    0.12299     1.88342     0.88655   121.52952     5.56540    43.51328  -157.94736     7.37039  2021.49495     0.55961
    0.13424     1.93021     0.88449   119.76697     4.93220    44.44702  -161.98671     7.31933  2021.51644     0.57343
    0.13589     1.93868     0.88155   118.97250     4.33483    44.53140  -162.73960     7.32250  2021.53845     0.57575
    0.13782     1.94623     0.88148   118.49321     4.38490    45.03452  -163.03439     7.31356  2021.54057     0.57797
    0.14201     1.96287     0.87993   118.32031     3.95107    44.62358  -164.70624     7.29765  2021.54103     0.58147
    0.13036     1.91482     0.88564   119.66344     4.79549    44.27557  -161.21360     7.33880  2021.52782     0.57080
    0.14528     1.97815     0.88146   118.43702     4.11901    44.74100  -164.34805     7.29951  2021.53909     0.58080
    0.13705     1.94419     0.88416   120.24131     4.82281    43.97844  -162.17416     7.32269  2021.51600     0.57265
    0.14758     1.99098     0.87749   117.73062     3.53090    44.73682  -164.29103     7.31286  2021.55895     0.58063
    0.13177     1.91485     0.88187   119.05998     4.33471    44.45662  -164.18552     7.29938  2021.52982     0.57956
    0.14415     1.96912     0.88457   117.68650     4.67874    46.38292  -164.93122     7.27776  2021.54969     0.58698
    0.14712     1.98809     0.87883   117.53176     3.63908    45.10042  -164.62908     7.30837  2021.56610     0.58258
    0.13302     1.92133     0.88174   118.40993     4.20127    44.95084  -164.00648     7.30197  2021.54030     0.58044
    0.15342     2.00868     0.88132   116.85687     4.00568    46.52909  -166.25445     7.26816  2021.56412     0.59107
    0.15208     2.00430     0.88014   117.52875     3.70069    45.29693  -166.17155     7.27639  2021.55062     0.58741
    0.14131     1.96214     0.88440   119.09881     4.55278    44.61062  -163.06183     7.31152  2021.52930     0.57687
    0.13609     1.93966     0.88307   119.20459     4.60855    44.61304  -162.30543     7.32282  2021.53178     0.57477
    0.13808     1.94870     0.88069   119.39956     3.99779    43.62967  -163.24164     7.32054  2021.52724     0.57464
    0.13664     1.93870     0.87850   118.31944     3.72083    44.31282  -164.69060     7.30252  2021.54211     0.58057
    0.16427     2.05055     0.88402   115.87350     4.07146    47.56588  -167.78429     7.24478  2021.57856     0.59819
    0.15236     2.00129     0.88506   116.55381     4.33843    47.06146  -166.83808     7.25312  2021.56267     0.59417
    0.13735     1.94257     0.88564   119.61418     5.18815    45.05041  -162.64321     7.30555  2021.52031     0.57693
    0.14618     1.98219     0.88266   117.96314     4.38252    45.70400  -164.01143     7.29907  2021.55109     0.58254
    0.15472     2.01870     0.88154   117.77268     4.32957    45.91721  -164.53629     7.29178  2021.55450     0.58459
    0.12767     1.90372     0.88227   119.87243     4.56718    43.92577  -160.37893     7.35130  2021.52326     0.56751
    0.14252     1.97338     0.88367   119.45764     4.79686    44.60421  -160.59024     7.34311  2021.52857     0.56998
    0.12754     1.90397     0.88362   120.49277     5.01872    43.91420  -159.84156     7.35651  2021.52021     0.56599
    0.13476     1.93388     0.88192   119.04122     4.40847    44.54676  -162.37574     7.32604  2021.53693     0.57478
    0.12518     1.89082     0.88281   120.40242     4.52561    43.32980  -160.67692     7.34861  2021.51296     0.56669
    0.13399     1.93279     0.87842   119.49671     3.94621    43.48622  -162.20649     7.34063  2021.53483     0.57137
    0.13967     1.95257     0.87587   117.98036     3.26432    44.17569  -165.63082     7.30057  2021.55532     0.58280
    0.16283     2.05378     0.88262   117.90859     4.02126    45.14405  -164.72710     7.29397  2021.54617     0.58298
    0.13830     1.94732     0.88189   119.43164     4.07086    43.68953  -163.93622     7.30717  2021.52149     0.57674
    0.15725     2.02643     0.88140   117.00027     4.11770    46.42613  -165.86257     7.27439  2021.56403     0.58969
    0.14462     1.97164     0.88316   117.85698     4.20652    45.45031  -165.02535     7.27999  2021.53627     0.58465
    0.15083     2.00253     0.88331   117.92358     4.49006    45.80424  -163.82593     7.29655  2021.54538     0.58231
    0.14665     1.98486     0.88488   118.59234     4.84152    45.64132  -163.04199     7.30221  2021.53512     0.57968
    0.14265     1.96867     0.88153   118.79330     4.21861    44.49485  -163.58559     7.31335  2021.54047     0.57800
    0.14571     1.98023     0.87897   117.71474     3.57740    44.70064  -165.01114     7.30002  2021.55253     0.58253
    0.14205     1.95948     0.88330   117.91014     4.25798    45.58759  -165.60724     7.27759  2021.54701     0.58665
    0.14782     1.99290     0.88089   118.17827     4.16232    45.13105  -163.21476     7.31743  2021.55231     0.57874
    0.12855     1.90456     0.87826   119.50811     3.65142    43.06012  -163.16130     7.33082  2021.53018     0.57284
    0.14216     1.96644     0.87949   118.11922     3.76996    44.54374  -163.88643     7.31355  2021.54790     0.57897
    0.14653     1.97950     0.88446   118.31321     4.74893    45.79769  -164.81767     7.27570  2021.53230     0.58504
    0.14938     1.99629     0.88305   118.60663     4.59652    45.25223  -163.82862     7.29784  2021.53628     0.58078
    0.13963     1.95519     0.88155   118.81217     4.65509    45.31416  -162.83778     7.31636  2021.54668     0.57820
    0.12378     1.88240     0.87953   119.79931     4.05787    43.32974  -161.76462     7.34084  2021.52296     0.56971
    0.13658     1.93882     0.87967   118.91783     3.72889    43.75634  -164.61491     7.30492  2021.53308     0.57881
    0.13261     1.92378     0.87896   119.83770     3.74552    42.86927  -163.05434     7.32726  2021.51852     0.57201
    0.13599     1.94165     0.88089   119.83609     4.29995    43.54488  -161.77191     7.33672  2021.52103     0.57032
    0.13541     1.93550     0.88464   119.52129     4.99433    44.84720  -162.24448     7.31741  2021.52679     0.57525
    0.14410     1.96920     0.88685   118.38593     5.01488    46.00361  -164.38991     7.27944  2021.53373     0.58443
    0.13821     1.94449     0.88423   118.29371     4.50323    45.45266  -164.14119     7.29350  2021.53981     0.58221
    0.13238     1.92564     0.88406   120.55394     4.67756    43.27434  -161.15283     7.34421  2021.51464     0.56785
    0.14563     1.98451     0.88364   118.90245     4.58224    44.87360  -162.22044     7.32568  2021.53986     0.57526
    0.13414     1.93055     0.88451   119.60203     5.21224    44.93253  -161.45851     7.32403  2021.52296     0.57331
    0.14142     1.96328     0.88378   119.35826     4.44979    44.25829  -162.79413     7.31507  2021.52231     0.57515
    0.14678     1.98307     0.87897   117.17982     3.36441    45.09817  -165.70044     7.28916  2021.55734     0.58555
    0.14427     1.97446     0.88285   118.41802     4.59774    45.35445  -163.26280     7.30442  2021.53727     0.57949
    0.13815     1.94760     0.87939   118.71947     3.85830    44.12660  -163.97524     7.31266  2021.53983     0.57806
    0.13750     1.94144     0.88417   118.84002     4.30476    44.47189  -164.35413     7.29520  2021.52694     0.58007
    0.13625     1.93992     0.88736   120.06872     5.46689    44.71516  -161.27933     7.31982  2021.50828     0.57221
    0.13455     1.93105     0.87794   119.00634     3.63288    43.64248  -164.14117     7.31547  2021.53778     0.57718
    0.14549     1.97588     0.88241   117.22869     4.24540    46.36025  -165.33661     7.28162  2021.56356     0.58805
    0.14247     1.96598     0.88173   118.10357     4.04445    45.06189  -163.98135     7.30301  2021.54368     0.58068
    0.13883     1.95097     0.87810   118.49072     3.99539    44.58530  -163.31834     7.31360  2021.53728     0.57751
    0.14099     1.96102     0.88521   119.03403     4.41426    44.46163  -162.79441     7.31351  2021.52398     0.57571
    0.14259     1.96491     0.88371   118.64796     4.70447    45.39026  -163.77066     7.29414  2021.53205     0.58100
    0.13984     1.95558     0.88149   119.03176     4.53161    44.77070  -163.17642     7.31306  2021.53731     0.57763
    0.13988     1.95734     0.88044   118.34631     3.86720    44.58741  -163.21188     7.32180  2021.54810     0.57722
    0.15970     2.03738     0.88544   117.44058     5.15916    47.17025  -164.49950     7.27704  2021.55573     0.58797
    0.14338     1.96865     0.88460   118.52249     4.49272    45.04705  -164.13305     7.29459  2021.53315     0.58106
    0.14188     1.96526     0.87936   118.73464     3.86699    44.12829  -163.67684     7.31436  2021.53648     0.57724
    0.16096     2.03944     0.88528   117.38764     4.59638    46.64159  -166.04874     7.25953  2021.54851     0.59081
    0.13434     1.92662     0.88465   118.92243     4.52251    44.83963  -163.74493     7.29603  2021.52336     0.57940
    0.14445     1.97213     0.88177   118.05295     4.12071    45.28983  -165.03617     7.28702  2021.54438     0.58424
    0.13973     1.95555     0.88201   119.24295     4.42051    44.43444  -162.89978     7.31568  2021.52899     0.57593
    0.14170     1.96184     0.88321   118.02836     4.48464    45.63615  -163.78011     7.29975  2021.54610     0.58171
    0.12571     1.89010     0.87865   119.15345     3.75458    43.43455  -162.94840     7.32909  2021.53076     0.57329
    0.14305     1.96218     0.88167   118.08980     3.88703    44.87749  -166.59324     7.26720  2021.53609     0.58742
    0.13128     1.91865     0.88002   119.71781     4.20453    43.60904  -161.96364     7.33497  2021.52349     0.57104
    0.14605     1.98317     0.88376   118.66167     4.47032    44.90295  -163.08604     7.30773  2021.52975     0.57775
    0.13931     1.95748     0.88257   119.37147     4.70927    44.59011  -161.18068     7.33756  2021.53160     0.57159
    0.13421     1.92651     0.88091   118.30347     3.80244    44.46426  -164.41796     7.29902  2021.53412     0.58023
    0.14875     1.99385     0.88288   118.69218     4.28424    44.70879  -164.16503     7.29978  2021.53515     0.58021
    0.13101     1.91615     0.88082   119.10024     3.92634    43.76763  -162.90543     7.32809  2021.53509     0.57409
    0.14127     1.96134     0.88146   119.23500     4.23924    44.16916  -163.80383     7.30815  2021.53008     0.57770
    0.13644     1.93872     0.88120   118.81622     4.14937    44.42985  -163.98463     7.30796  2021.53875     0.57893
    0.13623     1.94105     0.88468   119.54161     4.53578    44.07083  -161.88923     7.32687  2021.51866     0.57211
    0.12993     1.91101     0.88357   120.09107     4.69571    43.82864  -161.88613     7.32898  2021.51698     0.57143
    0.13828     1.95048     0.88081   118.83962     4.35784    44.69834  -162.76338     7.32550  2021.54706     0.57628
    0.13765     1.94456     0.87816   119.03672     3.68258    43.63974  -164.28520     7.30878  2021.53010     0.57757
    0.13278     1.92651     0.88147   119.22215     3.84515    43.49454  -162.19969     7.33831  2021.53123     0.57137
    0.15088     2.00149     0.88896   118.83985     5.53756    46.12351  -162.97389     7.28971  2021.52376     0.58083
    0.13366     1.92726     0.87978   118.58660     3.89937    44.36358  -163.33492     7.31836  2021.54062     0.57694
    0.12746     1.89662     0.88223   119.87469     4.62701    44.11555  -162.82107     7.31611  2021.52158     0.57482
    0.13031     1.91164     0.88502   119.98310     4.36216    43.52859  -162.52757     7.32182  2021.51267     0.57238
    0.15532     2.02351     0.87840   117.18137     3.73253    45.51384  -164.55545     7.30370  2021.56558     0.58353
    0.14961     1.99316     0.88008   117.01872     3.60349    45.58976  -166.38089     7.27504  2021.55863     0.58881
    0.14420     1.97016     0.88029   117.52780     4.06652    45.92435  -165.40039     7.28236  2021.55719     0.58701
    0.14263     1.96635     0.88069   117.90658     4.11186    45.35032  -164.12084     7.30099  2021.54917     0.58186
    0.13910     1.95212     0.88466   118.60570     4.98984    45.74190  -162.26375     7.31299  2021.53839     0.57779
    0.13010     1.90918     0.88162   119.48296     4.14469    43.71342  -163.40840     7.31351  2021.52125     0.57534
    0.12674     1.90097     0.88178   120.90773     4.33003    42.58648  -160.22979     7.36215  2021.50983     0.56338
    0.12883     1.90449     0.87902   118.71437     3.72776    43.95729  -163.42582     7.32265  2021.54097     0.57606
    0.13927     1.94890     0.88800   118.33271     5.39797    46.45340  -163.11652     7.29050  2021.53457     0.58214
    0.13798     1.94972     0.88646   119.97718     5.23758    44.66760  -161.39451     7.32916  2021.52433     0.57239
    0.13999     1.95731     0.88728   119.45754     5.58511    45.54969  -161.01599     7.31891  2021.51845     0.57379
    0.13724     1.94251     0.88120   120.09799     4.48399    43.70642  -163.49625     7.30807  2021.51433     0.57556
    0.13784     1.94292     0.88080   117.70385     3.70034    44.85347  -165.06095     7.29437  2021.54768     0.58310
    0.14140     1.96312     0.88321   119.23038     4.70205    44.75185  -162.64977     7.31477  2021.52893     0.57612
    0.13971     1.95563     0.88326   118.94080     4.26019    44.40806  -163.13400     7.31667  2021.53477     0.57651
    0.14014     1.95759     0.88192   118.85962     4.26331    44.51077  -163.24915     7.31651  2021.53894     0.57711
    0.13587     1.93733     0.88101   118.38014     4.09239    44.76878  -163.38042     7.31544  2021.54518     0.57819
    0.14450     1.97659     0.88050   118.14293     4.19973    45.24557  -163.70113     7.31048  2021.55353     0.58041
    0.13912     1.95278     0.88154   118.54711     4.22424    44.78983  -163.17845     7.31614  2021.54259     0.57769
    0.13594     1.94291     0.88333   120.21781     4.68773    43.62028  -160.83426     7.34512  2021.51663     0.56793
    0.13739     1.94262     0.88629   118.94258     5.20849    45.70865  -162.64775     7.30466  2021.53237     0.57877
    0.14934     1.99458     0.88504   118.25966     4.81457    45.94791  -164.08195     7.28943  2021.54220     0.58342
    0.13077     1.91763     0.88214   120.46898     4.57765    43.37033  -161.12890     7.34325  2021.51462     0.56805
    0.12016     1.86751     0.88084   120.40750     4.11193    42.70085  -160.62349     7.36224  2021.52035     0.56479
    0.14755     1.98339     0.88346   117.89043     4.41927    45.79088  -165.77150     7.27182  2021.54528     0.58767
    0.14300     1.96929     0.88001   118.24771     3.85649    44.58640  -164.34743     7.30788  2021.54916     0.58037
    0.13804     1.94359     0.88226   117.75632     4.19898    45.65217  -164.47935     7.29293  2021.54981     0.58370
    0.14009     1.95450     0.88435   118.19893     4.69067    45.82480  -163.59247     7.30034  2021.54706     0.58171
    0.13293     1.92509     0.88022   119.34413     3.91634    43.55738  -162.86232     7.32604  2021.52671     0.57339
    0.13772     1.94503     0.87936   118.58982     3.81720    44.14117  -164.16462     7.30969  2021.53927     0.57863
    0.13916     1.95259     0.88520   119.67424     4.87671    44.48520  -162.41430     7.31395  2021.51743     0.57472
    0.13938     1.94744     0.88208   117.94698     4.14737    45.42614  -165.63465     7.27956  2021.54740     0.58628
    0.13537     1.93979     0.88096   119.26880     4.19047    44.03056  -161.46157     7.34307  2021.53458     0.57081
    0.13508     1.93693     0.88170   120.26256     4.16554    42.93895  -162.07603     7.33456  2021.51149     0.56949
    0.14743     1.98525     0.88102   117.57678     4.27716    46.00266  -165.20745     7.28505  2021.55915     0.58669
    0.14060     1.95941     0.88294   118.75070     4.48583    44.83533  -162.66508     7.31461  2021.53067     0.57639
    0.14198     1.96394     0.88280   118.49191     4.57331    45.28787  -163.55628     7.30420  2021.54154     0.58012
    0.13002     1.91527     0.88028   120.56018     4.37568    43.14172  -161.00853     7.35089  2021.51946     0.56708
    0.13065     1.91282     0.88433   119.78898     4.77210    44.28444  -162.17645     7.31917  2021.51673     0.57350
    0.14372     1.97129     0.88563   118.70888     4.88082    45.52257  -163.26269     7.30072  2021.53485     0.57996
    0.14825     1.98716     0.88680   118.28543     4.73294    45.87068  -165.08846     7.27526  2021.53854     0.58600
    0.13171     1.91971     0.88238   119.02044     4.34457    44.38949  -162.19571     7.32912  2021.53492     0.57385
    0.15074     2.00010     0.88296   118.67099     4.16139    44.54993  -165.01631     7.28568  2021.52688     0.58213
    0.13124     1.92120     0.88302   120.17851     4.66161    43.70835  -160.57803     7.35072  2021.52198     0.56746
    0.13018     1.91383     0.88314   119.87829     4.50076    43.82361  -161.48107     7.33795  2021.52272     0.57029
    0.13488     1.93639     0.88541   120.54937     5.19164    43.99791  -160.60742     7.33684  2021.50671     0.56835
    0.13014     1.91163     0.87950   119.71498     3.64669    42.84192  -163.18733     7.32643  2021.51938     0.57230
    0.14225     1.96446     0.87741   117.36776     3.47260    45.05028  -165.26942     7.30023  2021.56518     0.58422
    0.13780     1.94023     0.88647   118.02928     5.02998    46.38596  -164.08068     7.28032  2021.53662     0.58463
    0.14221     1.96081     0.88025   117.90676     3.61533    44.68052  -166.07336     7.28101  2021.54352     0.58543
    0.13105     1.91340     0.88352   119.23283     4.55316    44.57909  -162.76043     7.31124  2021.52210     0.57594
    0.14613     1.98299     0.88356   119.21854     4.93694    45.19765  -163.16026     7.30486  2021.53270     0.57877
    0.13506     1.93126     0.88664   118.78230     5.17995    45.77711  -162.83249     7.30302  2021.53491     0.57947
    0.14647     1.98150     0.88427   117.84734     4.77121    46.27056  -163.97437     7.28807  2021.54441     0.58401
    0.13897     1.95390     0.88382   119.62059     5.08527    44.90394  -161.37832     7.32631  2021.52432     0.57301
    0.13040     1.91792     0.88264   119.72546     4.36367    43.67791  -160.59828     7.35542  2021.52913     0.56743
    0.14432     1.97040     0.88311   118.25096     4.29469    45.26666  -165.10326     7.28067  2021.53519     0.58436
    0.14125     1.95903     0.88870   118.52611     5.31640    46.22251  -163.14802     7.29581  2021.53894     0.58158
    0.12791     1.90216     0.88363   120.42028     4.71708    43.47456  -161.32393     7.33515  2021.50801     0.56888
    0.14596     1.98390     0.88697   119.60397     5.61961    45.60750  -161.25927     7.31422  2021.51715     0.57463
    0.12739     1.89836     0.88583   120.61138     5.12867    43.91491  -161.30986     7.32814  2021.50569     0.57007
    0.15695     2.02222     0.88487   116.75332     4.34328    46.92538  -166.46940     7.25874  2021.56143     0.59276
    0.13559     1.93366     0.87965   119.02547     3.75594    43.72434  -164.64620     7.30238  2021.52905     0.57881
    0.13694     1.94117     0.88446   119.51164     4.93868    44.73190  -162.53083     7.30856  2021.51632     0.57573
    0.14309     1.96662     0.88285   118.17264     4.09019    44.99149  -164.95001     7.29070  2021.54242     0.58317
    0.13956     1.95320     0.88543   118.24607     4.58743    45.53020  -162.97232     7.30692  2021.53890     0.57917
    0.14865     1.99322     0.88066   118.10040     4.03887    45.03782  -164.45256     7.29888  2021.54622     0.58192
    0.12907     1.90676     0.87933   119.72497     3.61567    42.80013  -163.17796     7.32865  2021.52182     0.57216
    0.13877     1.95076     0.88408   119.52503     4.44943    43.94042  -163.19476     7.31406  2021.52240     0.57538
    0.15069     1.99697     0.88465   117.43485     4.56247    46.39807  -165.41540     7.26970  2021.54697     0.58837
    0.14243     1.96869     0.88145   118.64596     4.42047    45.02287  -162.56203     7.31928  2021.53976     0.57662
    0.11920     1.85801     0.88355   121.10012     4.89846    43.24342  -161.19598     7.33567  2021.50151     0.56789
    0.13486     1.93384     0.88350   119.26357     4.64911    44.62886  -162.27431     7.32300  2021.53175     0.57473
    0.13853     1.94993     0.88513   119.22082     4.97445    45.02542  -162.38009     7.31570  2021.53046     0.57613
    0.13343     1.93468     0.87965   120.09105     4.07207    42.98674  -160.32150     7.36703  2021.52753     0.56475
    0.14062     1.95807     0.88457   118.63337     4.75229    45.38771  -163.14633     7.30656  2021.53896     0.57926
    0.14752     1.98225     0.88184   117.19331     3.84521    45.66346  -166.65222     7.26632  2021.55175     0.58977
    0.13357     1.92605     0.88589   120.23513     4.97344    44.12849  -162.37310     7.31381  2021.50913     0.57362
    0.15327     2.01496     0.88672   119.70076     5.48465    45.31130  -162.52695     7.30580  2021.52364     0.57733
    0.13763     1.94623     0.88221   119.26731     4.59524    44.64146  -162.63324     7.31871  2021.53256     0.57576
    0.13889     1.95414     0.88085   119.22457     4.77106    44.86943  -161.67665     7.32981  2021.53521     0.57374
    0.14219     1.96317     0.88184   117.62115     4.51436    46.23221  -164.23405     7.29472  2021.55941     0.58463
    0.13518     1.93542     0.88155   118.81782     4.22296    44.53974  -162.63195     7.32339  2021.53783     0.57548
    0.13730     1.94433     0.88173   118.70499     4.51179    45.04695  -162.70667     7.31669  2021.53910     0.57709
    0.12849     1.90839     0.88224   121.11561     4.78491    43.06488  -160.29823     7.35459  2021.50918     0.56490
    0.14988     1.99513     0.88311   117.40056     4.42309    46.37049  -164.99972     7.27917  2021.55307     0.58714
    0.14923     1.99165     0.88472   117.84910     4.34389    45.59701  -165.34785     7.27603  2021.53948     0.58596
    0.13242     1.92235     0.88084   119.79854     4.04300    43.28098  -162.70377     7.32448  2021.51540     0.57218
    0.12838     1.90519     0.87952   119.87365     4.41775    43.76116  -161.55004     7.33929  2021.52495     0.57031
    0.14270     1.96658     0.88288   118.60370     4.33148    44.80249  -164.00393     7.30062  2021.53511     0.58002
    0.14003     1.95984     0.88265   119.12526     4.47043    44.65024  -161.69926     7.33198  2021.53462     0.57319
    0.12471     1.88660     0.88127   119.87025     4.31517    43.53824  -161.99074     7.33777  2021.52700     0.57091
    0.13515     1.93550     0.88214   120.26747     4.73073    43.73875  -162.05211     7.32452  2021.51152     0.57164
    0.13061     1.91592     0.88423   120.18112     4.78935    43.90222  -160.96246     7.33806  2021.51392     0.56907
    0.13418     1.93097     0.87835   118.75805     4.06426    44.43339  -162.98263     7.32513  2021.54555     0.57616
    0.14417     1.97282     0.88239   118.66856     4.71545    45.37895  -163.62749     7.29770  2021.53454     0.58057
    0.14084     1.95688     0.88206   118.11708     4.20583    45.11130  -164.44684     7.29433  2021.54040     0.58211
    0.13544     1.93524     0.88056   119.09462     4.15406    44.23477  -163.46781     7.31525  2021.53580     0.57695
    0.14667     1.98145     0.88184   117.37483     4.17666    46.13248  -165.22308     7.28289  2021.55867     0.58710
    0.13281     1.92690     0.88060   120.13607     4.11929    42.98562  -161.99632     7.33973  2021.51893     0.56939
    0.12691     1.89859     0.88512   120.50577     4.86396    43.56713  -160.45347     7.34357  2021.50535     0.56672
    0.14281     1.96549     0.88328   117.60381     4.22580    45.72493  -164.45189     7.29177  2021.54888     0.58382
    0.14361     1.97113     0.88152   118.17318     4.04143    44.92847  -164.09098     7.30270  2021.54271     0.58061
    0.14761     1.98534     0.88263   117.57858     4.34786    46.04036  -165.23526     7.28108  2021.55417     0.58688
    0.13906     1.94941     0.88032   118.05457     3.72077    44.61129  -164.53664     7.29889  2021.53930     0.58097
    0.14486     1.97613     0.88020   118.29487     3.98444    44.74930  -164.58146     7.29878  2021.54283     0.58147
    0.12733     1.89679     0.87803   118.90757     3.77236    43.85227  -163.65103     7.32089  2021.54063     0.57640
    0.16060     2.04030     0.88350   116.69160     4.49113    47.14055  -165.52478     7.27233  2021.56837     0.59074
    0.14574     1.97643     0.88208   117.73125     4.20178    45.61995  -165.55730     7.27842  2021.54796     0.58660
    0.15143     2.00488     0.88359   117.92808     4.34049    45.59714  -164.40704     7.29506  2021.55060     0.58334
    0.14120     1.96436     0.88390   119.55056     4.83296    44.43566  -161.62448     7.32677  2021.52054     0.57239
    0.14303     1.97244     0.87821   118.28966     3.72213    44.32300  -163.33784     7.32487  2021.55011     0.57684
    0.13566     1.93919     0.88051   119.45920     4.24749    43.91549  -161.94636     7.33176  2021.52434     0.57184
    0.15008     1.99491     0.88495   117.70300     4.48957    46.07283  -165.63012     7.27307  2021.55011     0.58806
    0.12872     1.91006     0.88145   119.96726     4.81435    44.06500  -160.18610     7.35793  2021.53255     0.56736
    0.15554     2.01812     0.88706   117.40950     5.11955    47.14939  -164.64119     7.26949  2021.54618     0.58831
    0.13669     1.93948     0.88100   118.84498     3.95532    44.16254  -164.01692     7.30568  2021.53038     0.57828
    0.15396     2.01313     0.88604   117.76974     5.05750    46.77431  -164.10889     7.27967  2021.54400     0.58579
    0.13813     1.94765     0.88592   119.70294     5.31954    45.10387  -162.22803     7.31348  2021.52547     0.57592
    0.14441     1.97148     0.88417   118.54615     4.39058    44.79881  -165.10905     7.28436  2021.53171     0.58308
    0.15154     2.00774     0.88302   118.91065     4.56404    44.75708  -163.40915     7.30807  2021.53388     0.57824
    0.14749     1.98867     0.88298   118.25759     4.53913    45.42580  -163.52717     7.30237  2021.54084     0.58042
    0.13860     1.95250     0.88403   119.98865     5.06843    44.47233  -161.40469     7.32846  2021.51946     0.57188
    0.13714     1.94277     0.88395   119.37585     4.56998    44.35008  -162.81367     7.31231  2021.52022     0.57545
    0.13252     1.92052     0.88320   119.51623     4.41136    44.09104  -163.13242     7.31124  2021.51974     0.57562
    0.14443     1.97230     0.88487   118.49040     5.01648    46.04051  -163.93317     7.28840  2021.53943     0.58326
    0.12488     1.89021     0.88105   120.48406     4.14277    42.64859  -161.03318     7.35407  2021.51488     0.56578
    0.14044     1.95556     0.88416   119.30615     4.83773    44.87103  -163.58908     7.29738  2021.52296     0.57906
    0.14160     1.96009     0.88137   117.67940     3.93735    45.45847  -164.93837     7.29273  2021.55486     0.58444
    0.15871     2.03157     0.88060   116.74527     3.93458    46.35698  -166.46497     7.26864  2021.56564     0.59117
    0.14523     1.97626     0.88610   118.61812     4.73199    45.34161  -163.98167     7.29031  2021.52929     0.58145
    0.15230     2.00598     0.88866   118.12157     5.23487    46.58692  -163.73589     7.28002  2021.53323     0.58423
    0.14616     1.98053     0.88458   118.51865     4.81531    45.65947  -164.31318     7.29059  2021.54288     0.58326
    0.13120     1.91743     0.88078   119.15451     4.19957    44.15046  -162.36851     7.33019  2021.53525     0.57366
    0.14631     1.98258     0.88590   118.33060     4.96670    45.94158  -163.11207     7.29802  2021.53601     0.58070
    0.15356     2.00949     0.88546   117.40129     4.65092    46.59826  -165.32426     7.26913  2021.54828     0.58867
    0.13226     1.92076     0.88480   120.03683     4.81060    44.08049  -162.24351     7.31986  2021.51503     0.57312
    0.12785     1.90170     0.87968   119.15445     3.87071    43.70525  -162.51368     7.33438  2021.53574     0.57283
    0.13621     1.93611     0.88598   119.42934     5.15465    45.10054  -163.20154     7.29952  2021.52314     0.57862
    0.13554     1.93741     0.88371   120.35522     4.65805    43.61271  -162.17591     7.32492  2021.51210     0.57164
    0.14016     1.95669     0.88425   119.71234     4.80175    44.42411  -162.83187     7.31093  2021.51991     0.57571
    0.15033     1.99834     0.88574   118.22634     5.07842    46.36689  -163.86605     7.28580  2021.54057     0.58398
    0.13843     1.94541     0.87941   117.82066     3.62957    44.68808  -165.29154     7.29306  2021.54694     0.58328
    0.13616     1.93524     0.88414   118.48728     4.54401    45.28489  -163.91777     7.29588  2021.53564     0.58112
    0.14029     1.95789     0.88532   118.75440     5.15779    45.82340  -162.06650     7.31437  2021.53821     0.57747
    0.15191     1.99836     0.88373   117.01516     4.27337    46.53249  -167.19325     7.24804  2021.55105     0.59368
    0.13232     1.91938     0.88323   118.62999     4.50426    45.01771  -163.07308     7.31014  2021.53562     0.57803
    0.13965     1.95566     0.88167   118.62900     4.19684    44.55086  -163.05870     7.31847  2021.53899     0.57669
    0.13950     1.95583     0.88077   119.28231     4.32253    44.20922  -162.48064     7.32325  2021.52781     0.57414
    0.14746     1.98934     0.88491   118.73707     4.96323    45.63709  -162.89587     7.30685  2021.53940     0.57926
    0.14905     1.99444     0.88447   118.66659     4.70025    45.38271  -163.72447     7.29576  2021.53352     0.58085
    0.14179     1.96176     0.88200   117.67523     3.75542    45.01613  -164.98981     7.29707  2021.55382     0.58335
    0.14298     1.96309     0.88281   117.95000     4.28055    45.52171  -165.80804     7.27398  2021.54400     0.58703
    0.13838     1.94470     0.88032   117.99492     3.71931    44.70687  -165.62609     7.29017  2021.54950     0.58426
    0.12544     1.89123     0.88227   120.62646     4.48563    43.11844  -161.12517     7.34334  2021.50954     0.56734
    0.15680     2.02576     0.88258   117.70119     4.12906    45.45516  -165.38694     7.28129  2021.54574     0.58567
    0.13048     1.91563     0.88216   120.47286     4.47648    43.14548  -161.44081     7.33992  2021.51117     0.56830
    0.14899     1.99560     0.87807   117.53771     3.28466    44.51621  -165.12615     7.30346  2021.55656     0.58234
    0.14476     1.97648     0.88131   118.46828     4.29895    45.07013  -163.91590     7.30314  2021.54273     0.58052
    0.14785     1.98738     0.88485   118.63156     4.86723    45.53721  -164.14114     7.28629  2021.53011     0.58244
    0.12918     1.90617     0.88014   119.88858     4.37596    43.62560  -162.64742     7.32236  2021.51794     0.57298
    0.14408     1.97354     0.88786   119.10361     5.46773    45.89875  -162.45884     7.30404  2021.53141     0.57877
    0.14413     1.97343     0.88368   119.13383     4.61291    44.60033  -163.59680     7.30230  2021.52541     0.57833
    0.13653     1.93902     0.88225   118.40509     4.31059    44.99521  -163.91736     7.30721  2021.54767     0.58031
    0.13351     1.92903     0.88121   119.10547     4.22775    44.09586  -162.18174     7.33234  2021.53372     0.57299
    0.14162     1.96477     0.88360   118.98945     4.51306    44.73269  -162.64152     7.31834  2021.53399     0.57604
    0.14194     1.96787     0.88000   118.58638     3.82630    44.24300  -163.00334     7.32725  2021.54544     0.57568
    0.14363     1.97171     0.88503   118.17095     4.78683    45.87197  -163.06966     7.30536  2021.54534     0.58039
    0.13701     1.94498     0.87970   118.87269     3.97622    44.23425  -162.86148     7.32826  2021.54396     0.57527
    0.13363     1.92857     0.88031   119.12833     3.86060    43.66863  -163.23277     7.32665  2021.53747     0.57473
    0.13450     1.93085     0.88485   119.23728     4.99310    45.14165  -162.10914     7.31575  2021.52740     0.57570
    0.13473     1.93220     0.88239   119.27540     4.55035    44.52008  -162.66214     7.31719  2021.52828     0.57551
    0.14841     1.99215     0.88284   118.65706     4.28013    44.75184  -164.22102     7.29878  2021.53557     0.58048
    0.13561     1.94157     0.88301   120.64452     4.72642    43.28792  -160.91974     7.34659  2021.51390     0.56724
    0.14610     1.97688     0.88423   117.21348     4.49329    46.58749  -165.27615     7.27182  2021.55134     0.58851
    0.15613     2.02163     0.88688   117.50551     5.14489    47.09606  -164.06535     7.27460  2021.54158     0.58656
    0.14054     1.96136     0.88139   119.24316     4.25667    44.05492  -162.59704     7.32716  2021.53319     0.57403
    0.14287     1.96914     0.88656   119.26243     5.38367    45.54245  -162.27912     7.31033  2021.53044     0.57728
    0.14801     1.98661     0.88389   117.80685     4.39628    45.85969  -165.25947     7.27823  2021.54649     0.58644
    0.14822     1.99126     0.87794   117.78592     3.35937    44.48519  -165.32066     7.29849  2021.55201     0.58279
    0.15710     2.02364     0.88169   115.86539     3.79325    47.23932  -166.87145     7.26291  2021.58254     0.59475
    0.14810     1.98580     0.88510   117.67368     4.78484    46.46515  -165.17602     7.27160  2021.54651     0.58789
    0.15021     1.99716     0.87896   117.27249     3.52668    45.31729  -166.29375     7.28238  2021.56301     0.58781
    0.13408     1.93340     0.88431   120.03019     4.95209    44.25457  -160.61086     7.34182  2021.51984     0.56907
    0.14723     1.98463     0.88090   118.19387     3.94949    44.75956  -165.43010     7.28654  2021.54086     0.58386
    0.13769     1.94692     0.88460   119.66583     5.09912    44.93691  -161.98030     7.32087  2021.52869     0.57477
    0.13296     1.92444     0.88301   120.02085     4.38249    43.57016  -162.64027     7.32144  2021.51521     0.57281
    0.14544     1.98061     0.88232   118.82012     4.15763    44.42761  -163.74072     7.30903  2021.53545     0.57825
    0.13952     1.95597     0.88286   119.47347     4.59160    44.38479  -162.00106     7.32351  2021.52203     0.57329
    0.14227     1.96451     0.88407   118.49625     4.60493    45.28517  -163.63839     7.29990  2021.53634     0.58034
    0.13887     1.95599     0.87709   118.96122     3.66472    43.54062  -162.29321     7.34076  2021.53791     0.57176
    0.13698     1.94472     0.88172   119.52247     4.17529    43.76281  -162.39339     7.32741  2021.52349     0.57266
    0.15792     2.02646     0.88218   116.47585     4.16795    47.09467  -166.70415     7.25907  2021.57012     0.59389
    0.14819     1.99120     0.88280   118.67397     4.27396    44.72632  -164.20349     7.29892  2021.53492     0.58036
    0.13849     1.95320     0.88165   120.13009     4.37233    43.40085  -161.84130     7.33529  2021.51725     0.57012
    0.14166     1.96502     0.88069   118.66659     3.98988    44.32121  -163.50120     7.31858  2021.54348     0.57728
    0.14540     1.97667     0.88100   117.98578     4.12760    45.27660  -164.98504     7.28832  2021.54513     0.58406
    0.13156     1.91676     0.88521   120.20687     5.27839    44.64900  -162.16348     7.31621  2021.51923     0.57448
    0.14670     1.98244     0.88607   118.27089     4.99250    46.02811  -163.84096     7.28766  2021.53614     0.58297
    0.15313     2.01203     0.88619   118.09512     5.11000    46.62889  -163.56930     7.29314  2021.55148     0.58388
    0.13546     1.93860     0.88149   119.40254     3.95510    43.54743  -162.25273     7.33362  2021.52601     0.57167
    0.15255     2.00670     0.88037   117.52145     3.79635    45.36283  -165.94181     7.27818  2021.55016     0.58696
    0.14379     1.97178     0.87947   118.18182     3.76031    44.63715  -164.59232     7.30180  2021.54555     0.58119
    0.13879     1.94630     0.87906   117.86090     3.61929    44.79950  -165.53679     7.28849  2021.54690     0.58427
    0.14245     1.96449     0.88356   119.20241     4.65080    44.77222  -163.92402     7.29528  2021.52444     0.57971
    0.13337     1.92414     0.87953   119.01549     3.74914    43.77683  -164.04893     7.30849  2021.52764     0.57729
    0.14603     1.98024     0.88342   118.24755     4.46884    45.42436  -164.17994     7.29212  2021.53784     0.58223
    0.14135     1.95890     0.87925   117.74181     3.68837    45.06006  -165.42062     7.29233  2021.55592     0.58467
    0.14868     1.99533     0.88258   118.03544     4.46552    45.67383  -162.87637     7.30961  2021.54412     0.57931
    0.14556     1.98192     0.88727   119.22613     5.41450    45.59749  -161.87759     7.31323  2021.52799     0.57632
    0.14214     1.96807     0.88095   119.10948     4.20151    44.24906  -163.05937     7.32321  2021.54033     0.57586
    0.13334     1.92752     0.87931   119.59382     3.97703    43.45301  -162.80608     7.32855  2021.52739     0.57294
    0.14481     1.97708     0.88060   117.73538     3.85987    45.22695  -164.16073     7.30523  2021.55418     0.58163
    0.13563     1.93806     0.88137   119.04512     4.01862    44.00349  -162.94598     7.32597  2021.53738     0.57486
    0.15064     1.99833     0.88132   116.87279     3.83253    46.06752  -165.92375     7.27821  2021.56409     0.58886
    0.12779     1.90501     0.88779   121.03697     5.51313    43.92496  -159.15903     7.35519  2021.50441     0.56412
    0.12760     1.90370     0.88221   120.00012     4.61890    43.84552  -160.13509     7.35308  2021.51943     0.56661
    0.14829     1.99155     0.87817   117.75789     3.62396    44.72660  -165.08019     7.29857  2021.55215     0.58280
    0.13481     1.93148     0.88454   119.03493     4.82475    45.18787  -162.61000     7.31099  2021.53101     0.57722
    0.13847     1.95751     0.87991   119.65682     4.42293    43.92872  -160.14403     7.36012  2021.53234     0.56687
    0.16180     2.04133     0.88167   116.38201     4.01836    46.92281  -167.58225     7.25066  2021.57095     0.59585
    0.14720     1.98728     0.88548   118.10437     4.81193    46.03091  -163.31621     7.30187  2021.54804     0.58152
    0.13826     1.94970     0.88183   119.43482     4.48811    44.22663  -162.42218     7.32145  2021.52415     0.57402
    0.14207     1.96370     0.87974   118.15110     3.68524    44.53486  -164.88823     7.30055  2021.54750     0.58173
    0.12979     1.90917     0.88331   120.22983     4.51505    43.38191  -162.51639     7.32221  2021.51007     0.57194
    0.12866     1.90634     0.87760   119.83782     3.67767    42.72758  -162.78654     7.33814  2021.52729     0.57087
    0.13073     1.91761     0.88286   119.78692     4.99328    44.55820  -160.37949     7.34431  2021.52522     0.56927
    0.14052     1.95679     0.88367   118.78093     4.69236    45.21634  -163.55792     7.30221  2021.53697     0.57993
    0.15490     2.01319     0.88163   116.72044     3.88416    46.40543  -167.36063     7.25772  2021.56730     0.59379
    0.14181     1.96156     0.88291   119.15599     4.57428    44.61754  -164.11678     7.29537  2021.52535     0.57982
    0.12903     1.90441     0.88417   118.73073     4.57999    45.00906  -162.61502     7.31641  2021.53602     0.57673
    0.13680     1.94046     0.88265   119.03307     4.39225    44.57547  -163.39241     7.30812  2021.52993     0.57769
    0.14672     1.98240     0.88556   118.22859     5.01289    46.20213  -163.75283     7.28682  2021.53655     0.58321
    0.13746     1.95357     0.88136   119.91628     4.52582    43.79540  -159.99240     7.36478  2021.53381     0.56608
    0.14058     1.95713     0.88087   118.14707     3.82782    44.72460  -164.62972     7.30238  2021.54900     0.58154
    0.14589     1.97770     0.87941   117.35985     3.38184    45.02404  -166.47696     7.28157  2021.55952     0.58750
    0.14508     1.97652     0.88041   118.22820     4.03952    44.88510  -164.75576     7.29546  2021.54386     0.58234
    0.14261     1.96421     0.88257   117.61035     4.28746    45.81031  -164.49500     7.28967  2021.54816     0.58418
    0.13112     1.91634     0.88041   119.00189     3.98661    43.94083  -162.82922     7.32607  2021.53388     0.57436
    0.13940     1.95293     0.88757   119.57628     5.45193    45.34094  -162.17721     7.30978  2021.52343     0.57644
    0.13990     1.95978     0.88080   118.68629     4.36169    44.84973  -161.89441     7.33497  2021.54736     0.57429
    0.13640     1.94160     0.87901   119.13668     3.79279    43.63762  -163.09658     7.32548  2021.53223     0.57426
    0.14168     1.95824     0.88266   118.50811     4.26998    45.03260  -165.23974     7.28024  2021.53255     0.58409
    0.14118     1.96435     0.88323   119.63743     4.11902    43.45239  -162.76712     7.32727  2021.52455     0.57283
    0.14639     1.98366     0.87912   117.80280     3.82249    45.07261  -164.26600     7.30202  2021.54812     0.58150
    0.13942     1.95411     0.88473   119.21205     4.77540    44.73682  -162.46619     7.31584  2021.52658     0.57556
    0.13317     1.92399     0.88380   119.19410     4.68785    44.81477  -162.67494     7.31312  2021.52811     0.57636
    0.13265     1.92498     0.88246   119.98984     4.53951    43.87916  -161.71660     7.33322  2021.52121     0.57110
    0.14422     1.97649     0.88070   119.28097     3.91184    43.63493  -163.51710     7.31689  2021.52719     0.57542
    0.13027     1.91321     0.87800   119.50977     3.63335    43.00173  -162.94873     7.33204  2021.52659     0.57208
    0.14510     1.97893     0.88138   118.87049     4.07885    44.29075  -163.95115     7.30824  2021.53569     0.57845
    0.13908     1.95269     0.88138   119.16821     3.99315    43.81504  -163.62680     7.31676  2021.53288     0.57623
    0.15454     2.01502     0.88376   117.34237     4.37090    46.24608  -165.51170     7.27607  2021.55596     0.58822
    0.13442     1.93019     0.87954   118.65282     3.70441    44.02498  -163.99280     7.31419  2021.54052     0.57783
    0.15998     2.03491     0.88303   116.69727     4.13547    46.65152  -166.69156     7.25741  2021.55829     0.59262
    0.14535     1.97822     0.88056   117.99597     4.06297    45.23846  -164.55207     7.29805  2021.55100     0.58275
    0.14642     1.98368     0.87872   117.70810     3.68772    45.02588  -164.81017     7.30152  2021.55742     0.58288
    0.14464     1.97671     0.88061   118.60917     4.01648    44.44472  -163.92663     7.30745  2021.53706     0.57881
    0.14584     1.97904     0.88034   117.45781     3.87656    45.51147  -165.21439     7.29023  2021.55755     0.58535
    0.14133     1.96100     0.88305   119.17543     4.50929    44.58538  -163.43760     7.30459  2021.52548     0.57784
    0.13919     1.94933     0.88719   118.87260     4.84271    45.14443  -163.53251     7.29507  2021.52371     0.57966
    0.15243     2.00827     0.88175   117.58303     4.28355    45.93558  -164.50521     7.28957  2021.55074     0.58456
    0.14332     1.96678     0.88146   118.12985     4.07423    44.99316  -165.32914     7.28586  2021.54246     0.58423
    0.13921     1.95251     0.88493   119.44737     5.04586    44.87597  -162.22200     7.31246  2021.51911     0.57527
    0.14075     1.95697     0.88065   118.27397     4.06113    44.83647  -164.54118     7.29705  2021.54104     0.58160
    0.14077     1.95681     0.88335   118.07387     4.24243    45.31327  -164.49612     7.29559  2021.54749     0.58280
    0.13767     1.94089     0.88030   117.08344     3.74224    45.76991  -165.53433     7.28748  2021.56491     0.58696
    0.12998     1.91300     0.88391   120.53014     4.75093    43.49446  -160.99256     7.33910  2021.50785     0.56802
    0.14238     1.96534     0.87870   117.94151     3.47014    44.34015  -165.00849     7.30176  2021.54791     0.58152
    0.13405     1.92889     0.88492   119.92714     4.86582    44.08939  -162.07634     7.31690  2021.50716     0.57268
    0.14885     1.99740     0.88104   117.61688     4.18239    45.81314  -163.21821     7.31676  2021.56518     0.58064
    0.13707     1.94452     0.88783   120.00277     5.72385    45.30727  -160.68330     7.32402  2021.51480     0.57220
    0.13331     1.92443     0.88149   119.18178     4.20976    44.18748  -163.66825     7.31170  2021.53330     0.57738
    0.15025     1.99755     0.87966   117.13563     3.73916    45.68515  -165.65636     7.28342  2021.55923     0.58706
    0.15942     2.03279     0.88360   117.39368     4.52513    46.58660  -166.49950     7.25876  2021.55526     0.59191
    0.15261     2.00679     0.88439   117.40919     4.54175    46.52800  -164.94189     7.27715  2021.55186     0.58742
    0.13432     1.93276     0.87795   118.87590     3.45871    43.39445  -163.08620     7.33167  2021.53680     0.57356
    0.14792     1.98816     0.88524   117.48273     4.57228    46.39379  -164.24608     7.28904  2021.55393     0.58511
    0.14484     1.97092     0.88337   118.03825     4.48110    45.70383  -165.64480     7.27052  2021.53888     0.58708
    0.13994     1.95907     0.88501   119.29936     4.94521    45.00760  -161.32662     7.32990  2021.53104     0.57315
    0.13167     1.91696     0.88153   118.92413     4.22561    44.32937  -163.42546     7.31438  2021.53549     0.57710
    0.13836     1.94659     0.88010   118.13332     4.13110    45.09152  -164.43058     7.30134  2021.55076     0.58201
    0.14493     1.97602     0.88496   118.74898     4.86893    45.50277  -163.74622     7.29632  2021.53728     0.58125
    0.13314     1.92624     0.88048   119.23111     3.65543    43.31611  -163.39123     7.32672  2021.53362     0.57419
    0.14737     1.98760     0.88144   118.21183     4.34277    45.28247  -164.23417     7.29941  2021.54759     0.58199
    0.13954     1.95483     0.88085   118.89338     4.19658    44.37500  -163.10284     7.31661  2021.53337     0.57633
    0.12833     1.90858     0.88008   120.24436     4.01935    42.83310  -160.99350     7.36040  2021.52775     0.56619
    0.15046     2.00036     0.88695   118.19458     5.20950    46.34307  -163.25251     7.29369  2021.54015     0.58221
    0.14525     1.97769     0.88390   118.34905     4.67029    45.62443  -163.54663     7.29757  2021.53769     0.58103
    0.13426     1.93485     0.87949   119.53825     4.15494    43.77333  -161.49834     7.34501  2021.53312     0.57020
    0.15224     2.00513     0.88413   117.78685     4.57659    46.13137  -165.28849     7.27691  2021.55047     0.58728
    0.14027     1.95962     0.88371   119.77146     4.76058    44.25375  -162.03409     7.32452  2021.52163     0.57302
    0.13862     1.94837     0.88351   118.90774     4.54559    44.75161  -163.55055     7.30466  2021.53127     0.57862
    0.14657     1.97880     0.88776   118.14088     5.24590    46.64240  -164.87771     7.27077  2021.54275     0.58756
    0.15293     2.00927     0.88584   117.28467     4.63064    46.62156  -164.57543     7.28299  2021.55561     0.58666
    0.13371     1.92917     0.88272   119.80378     4.67767    44.20803  -161.72911     7.32772  2021.51952     0.57205
    0.12626     1.89637     0.88274   120.50911     4.55108    43.22122  -160.60589     7.34931  2021.51039     0.56619
    0.15102     2.00151     0.88414   117.64276     4.73839    46.45846  -164.37201     7.28643  2021.55365     0.58564
    0.12888     1.90746     0.88153   120.21067     4.70683    43.76171  -161.09562     7.33826  2021.51408     0.56905
    0.13737     1.94128     0.87919   117.91644     3.90470    45.07557  -164.82967     7.29769  2021.55274     0.58307
    0.14587     1.97974     0.88150   118.15264     3.96437    44.87375  -164.76792     7.29341  2021.54063     0.58234
    0.14469     1.97378     0.88622   118.21505     4.74390    45.86612  -163.88430     7.29001  2021.53747     0.58264
    0.13649     1.94349     0.88170   119.88572     4.56484    43.85881  -161.63354     7.33368  2021.51983     0.57081
    0.13573     1.93674     0.88194   118.97811     4.41284    44.73902  -163.03950     7.31588  2021.53833     0.57716
    0.13160     1.91985     0.87968   119.58800     4.16062    43.76546  -162.28173     7.33291  2021.52992     0.57235
    0.13325     1.92611     0.88158   119.16398     4.32536    44.27362  -162.71531     7.32289  2021.53333     0.57497
    0.14064     1.95816     0.88331   118.61681     4.58697    45.30128  -163.24681     7.30655  2021.53923     0.57930
    0.14035     1.96036     0.87888   119.23188     3.77568    43.50078  -162.76273     7.32644  2021.52416     0.57295
    0.14717     1.98601     0.88118   118.21828     3.96387    44.85447  -164.49149     7.29556  2021.53805     0.58152
    0.14347     1.97532     0.88114   118.87482     3.99054    44.09354  -162.69056     7.32942  2021.53942     0.57440
    0.13445     1.93113     0.88177   118.61747     4.29954    44.77003  -162.85669     7.31883  2021.53990     0.57674
    0.14965     1.99781     0.87877   117.80448     3.92889    45.22224  -164.85212     7.29954  2021.55912     0.58354
    0.15185     2.00503     0.87982   116.85379     3.87918    46.15448  -165.39057     7.28569  2021.56695     0.58763
    0.14049     1.95753     0.88274   118.39862     4.45595    45.14828  -163.53115     7.30689  2021.54244     0.57967
    0.14283     1.96530     0.88316   118.00377     4.45880    45.86834  -164.24348     7.29016  2021.54502     0.58364
    0.14279     1.96828     0.88442   118.96157     4.78836    45.16192  -162.76924     7.30778  2021.52865     0.57759
    0.14650     1.98553     0.88136   119.28106     4.27521    44.18525  -163.86623     7.30962  2021.53399     0.57792
    0.14878     1.99235     0.88438   117.39391     4.42647    46.27674  -164.51237     7.29079  2021.55973     0.58553
    0.13529     1.93283     0.87829   118.35872     3.66779    44.27852  -164.75206     7.30552  2021.54739     0.58064
    0.14566     1.98564     0.88208   119.29764     4.58638    44.53372  -161.83818     7.33129  2021.53398     0.57326
    0.12943     1.91082     0.88172   119.92322     4.40286    43.54569  -161.57925     7.34208  2021.52553     0.56979
    0.13411     1.92938     0.88191   119.61496     4.50943    44.15474  -162.62877     7.31813  2021.52165     0.57440
    0.14406     1.97348     0.88123   118.52592     4.21655    44.93639  -163.69141     7.30435  2021.53738     0.57952
    0.13975     1.95720     0.88347   118.91978     4.71269    44.99790  -161.94612     7.32443  2021.53483     0.57484
    0.14798     1.98464     0.88297   117.64877     4.46939    46.14622  -165.76123     7.26816  2021.54643     0.58863
    0.14593     1.98238     0.88141   118.49701     4.30093    44.97209  -163.71259     7.30639  2021.54176     0.57968
    0.12699     1.89835     0.88193   120.41042     4.32023    43.14893  -161.65302     7.33983  2021.51542     0.56889
    0.14088     1.95427     0.88434   117.27374     4.48284    46.46057  -165.23128     7.27859  2021.55863     0.58803
    0.14381     1.96942     0.88200   118.18729     4.06609    44.96688  -165.25286     7.28817  2021.54405     0.58394
    0.14148     1.96599     0.87991   118.82126     4.00817    44.25049  -162.54443     7.32857  2021.53832     0.57443
    0.13733     1.93983     0.88269   118.97428     4.25041    44.41066  -164.76165     7.29069  2021.52684     0.58103
    0.13789     1.94694     0.88213   119.47006     4.51325    44.32120  -162.90086     7.31579  2021.52689     0.57562
    0.13322     1.92945     0.87894   119.53328     4.16924    43.68216  -161.69817     7.34277  2021.53183     0.57050
    0.15522     2.01926     0.88052   117.37970     3.90347    45.63462  -165.24237     7.28314  2021.54937     0.58577
    0.12503     1.89021     0.87886   118.99161     3.68302    43.57331  -161.49231     7.34952  2021.53600     0.56963
    0.14953     1.99423     0.88258   117.78970     4.46440    46.06013  -164.70320     7.28280  2021.54654     0.58545
    0.13081     1.91382     0.88244   119.55913     4.51072    44.23056  -162.54511     7.32029  2021.52490     0.57438
    0.13601     1.93549     0.88138   118.65199     4.06392    44.46019  -164.40100     7.30121  2021.53715     0.58017
    0.13720     1.94606     0.88094   119.29312     4.50298    44.42079  -161.89708     7.32913  2021.52949     0.57311
    0.15500     2.01315     0.88422   116.58252     4.24520    47.00956  -166.75936     7.25529  2021.56348     0.59380
    0.14190     1.96915     0.88296   119.74367     4.48988    43.99675  -161.53063     7.33549  2021.52339     0.57091
    0.14129     1.95635     0.88665   117.98432     4.95907    46.34616  -164.24801     7.27976  2021.53830     0.58498
    0.13687     1.94491     0.87916   119.79134     3.84351    43.01942  -162.77655     7.33151  2021.52260     0.57166
    0.13460     1.93324     0.88776   120.95600     5.78417    44.58612  -160.92774     7.32659  2021.50913     0.57087
    0.18291     2.11987     0.88710   115.38374     4.42836    48.70803  -169.04830     7.21688  2021.58221     0.60488
    0.14503     1.97432     0.88565   118.22551     4.83953    45.98183  -164.30583     7.28454  2021.53967     0.58413
    0.14701     1.98458     0.88372   117.96215     4.68711    45.95836  -164.17196     7.29180  2021.54798     0.58370
    0.15267     2.01039     0.88352   118.02868     4.52671    45.81543  -164.22142     7.29524  2021.55155     0.58344
    0.13311     1.91985     0.88251   118.68781     4.16180    44.55738  -164.89738     7.29114  2021.53326     0.58182
    0.14892     1.99428     0.88059   118.57990     3.80780    44.20648  -164.97828     7.29791  2021.53849     0.58107
    0.12810     1.90379     0.87996   119.60017     3.84716    43.12788  -162.50822     7.33941  2021.53177     0.57121
    0.12195     1.87602     0.87976   120.88168     3.84061    41.89115  -161.19212     7.35798  2021.50877     0.56412
    0.14401     1.96849     0.88077   117.40001     4.10741    45.96723  -165.49985     7.27778  2021.55280     0.58741
    0.15481     2.01351     0.89012   117.39222     5.76587    48.08053  -164.58266     7.26147  2021.55105     0.59073
    0.14073     1.96306     0.88407   119.08987     4.72287    44.89128  -161.23685     7.33170  2021.52968     0.57258
    0.12816     1.90358     0.88094   119.38777     3.79513    43.13833  -162.27208     7.33650  2021.52259     0.57058
    0.13776     1.94104     0.88206   118.14627     4.14330    45.12087  -165.06102     7.28604  2021.53991     0.58384
    0.14684     1.98631     0.88366   118.18624     4.48442    45.55434  -163.43249     7.30558  2021.54661     0.58052
    0.13184     1.91753     0.88407   119.67107     4.52285    43.87887  -162.97990     7.31275  2021.51471     0.57461
    0.14272     1.96730     0.88267   118.85096     4.43052    44.65939  -163.67150     7.30402  2021.53083     0.57870
    0.12961     1.91107     0.88392   120.37890     5.05978    44.12784  -160.68696     7.33829  2021.51326     0.56893
    0.14153     1.96126     0.88241   118.62250     4.07842    44.38824  -164.29052     7.30097  2021.53308     0.57966
    0.14644     1.98474     0.87904   118.46639     3.64403    44.13550  -164.41010     7.30666  2021.53936     0.57929
    0.13845     1.95201     0.88061   118.76901     4.06570    44.29819  -162.50412     7.32961  2021.54011     0.57445
    0.13726     1.94244     0.88153   118.85841     4.05152    44.32314  -164.02326     7.30710  2021.53601     0.57874
    0.12923     1.91134     0.87674   120.12542     3.91486    42.79810  -161.47175     7.35078  2021.52173     0.56742
    0.13149     1.91609     0.87817   118.62225     3.69655    43.99214  -163.99564     7.31444  2021.54031     0.57774
    0.14234     1.96375     0.88710   119.20913     5.25469    45.39148  -163.19308     7.29403  2021.52020     0.57940
    0.14662     1.98537     0.88389   119.35287     4.43216    44.20555  -163.57603     7.30574  2021.52240     0.57717
    0.13511     1.93312     0.88435   119.04444     4.94250    45.28715  -162.18851     7.31225  2021.52646     0.57632
    0.14223     1.96220     0.88496   118.59056     4.95151    45.84476  -164.16142     7.28823  2021.53982     0.58335
    0.14368     1.97314     0.88308   118.66726     4.50276    45.07368  -162.86911     7.31213  2021.53576     0.57762
    0.14031     1.96108     0.88070   118.77483     4.02514    44.16461  -162.54633     7.33162  2021.54141     0.57420
    0.12270     1.88558     0.88210   121.17708     4.64865    42.68504  -157.97125     7.39187  2021.51195     0.55738
    0.14212     1.96425     0.88438   118.35964     4.96110    45.91697  -162.94565     7.30249  2021.53920     0.58017
    0.13961     1.95656     0.88442   120.25148     5.14599    44.27616  -161.61518     7.32462  2021.51372     0.57192
    0.14138     1.95924     0.88455   118.44795     4.53407    45.26752  -164.17160     7.29366  2021.53692     0.58178
    0.13893     1.95025     0.88288   119.29930     4.50936    44.44121  -163.40496     7.30686  2021.52547     0.57735
    0.14579     1.98237     0.88217   118.51952     4.19333    44.82033  -163.39356     7.30994  2021.53781     0.57837
    0.14834     1.99068     0.88356   117.59983     4.41798    46.08805  -164.50510     7.29232  2021.55819     0.58498
    0.13642     1.94429     0.88534   119.91704     5.27337    44.67104  -160.52619     7.34010  2021.52391     0.56999
    0.13696     1.94062     0.87977   118.84386     3.84627    44.07053  -164.31183     7.30483  2021.53315     0.57884
    0.13163     1.91845     0.88110   119.50213     4.14280    43.73157  -162.87553     7.32386  2021.52708     0.57391
    0.13651     1.94193     0.87782   118.37246     3.54373    44.05735  -163.63193     7.32427  2021.54974     0.57691
    0.14172     1.95637     0.88299   117.43375     4.11043    45.77300  -166.04345     7.26869  2021.54543     0.58838
    0.14681     1.98464     0.88311   118.02743     4.27745    45.44151  -164.38404     7.29704  2021.55011     0.58285
    0.14122     1.96381     0.88131   119.03902     4.66728    44.88620  -162.17691     7.32307  2021.53512     0.57518
    0.14327     1.96603     0.88114   118.30779     4.18856    45.05192  -165.42107     7.28283  2021.54071     0.58465
    0.14530     1.98094     0.88666   119.17639     5.33103    45.71696  -161.57932     7.31436  2021.52612     0.57582
    0.14090     1.96287     0.87783   118.16730     3.46139    44.13640  -163.44868     7.32614  2021.55057     0.57663
    0.13754     1.94720     0.87897   119.02189     4.12257    44.28377  -162.70503     7.32648  2021.53898     0.57497
    0.13268     1.92153     0.88200   119.30860     4.21486    43.99545  -163.46896     7.31261  2021.52680     0.57629
    0.14334     1.97106     0.88223   118.15031     4.53604    45.53477  -163.07896     7.30911  2021.54461     0.57948
    0.15127     2.00569     0.88304   118.16071     4.79705    45.99600  -162.89496     7.30321  2021.54092     0.58025
    0.14838     1.98990     0.88170   117.03070     4.11469    46.25689  -164.95871     7.28724  2021.56273     0.58671
    0.14740     1.98754     0.88254   117.88102     4.14635    45.54192  -164.20232     7.29836  2021.55055     0.58262
    0.14151     1.95872     0.88280   118.07057     3.92616    44.86680  -165.17616     7.28733  2021.53913     0.58345
    0.14354     1.96917     0.88222   118.06029     4.02907    45.01334  -165.16422     7.29345  2021.55157     0.58383
    0.13258     1.92326     0.88837   120.70031     5.54146    44.24067  -161.08472     7.32517  2021.50307     0.57035
    0.14022     1.95433     0.88430   118.54415     4.64272    45.44666  -163.78341     7.29605  2021.53647     0.58119
    0.13678     1.94174     0.88772   119.93535     5.63170    45.17016  -161.32645     7.31596  2021.51241     0.57360
    0.15196     2.00508     0.88128   117.40793     3.90974    45.64010  -165.73463     7.28336  2021.55980     0.58715
    0.15107     2.00765     0.87866   118.20653     3.92629    44.89608  -163.40745     7.31877  2021.55357     0.57862
    0.13320     1.92871     0.88252   119.26382     4.57924    44.50862  -161.12307     7.33932  2021.53153     0.57120
    0.15829     2.02810     0.88513   116.66070     4.47735    47.14857  -166.25485     7.25944  2021.56275     0.59279
    0.13556     1.93835     0.87976   118.67810     4.29442    44.76310  -162.13655     7.32966  2021.54216     0.57472
    0.15117     1.99890     0.88440   117.62794     4.65369    46.45104  -165.59522     7.26861  2021.54994     0.58902
    0.14532     1.97833     0.88365   118.73381     4.63185    45.19132  -163.67597     7.29930  2021.53425     0.58019
    0.14274     1.96437     0.87730   117.87218     3.32207    44.38154  -166.28555     7.28714  2021.55147     0.58519
    0.15112     1.99827     0.88562   116.90764     4.47276    46.99860  -165.57545     7.26633  2021.55698     0.59048
    0.12898     1.91006     0.88465   120.27256     4.68358    43.69380  -160.61090     7.35038  2021.52182     0.56751
    0.13671     1.94200     0.88310   119.92961     4.60170    43.85681  -162.34817     7.31931  2021.51175     0.57279
    0.14695     1.98737     0.87839   117.29990     3.71197    45.57616  -164.35251     7.30854  2021.57040     0.58314
    0.14981     1.99527     0.88139   117.50052     4.18857    46.00080  -165.52938     7.28178  2021.56043     0.58758
    0.14312     1.96451     0.88314   117.79898     4.32243    45.69473  -165.39835     7.27841  2021.54623     0.58637
    0.14005     1.95399     0.88011   118.38145     3.92727    44.58162  -164.69656     7.29863  2021.54152     0.58133
    0.14116     1.96166     0.88142   119.05051     3.91932    43.82084  -163.65798     7.31272  2021.52726     0.57633
    0.14095     1.96670     0.88126   120.43285     4.03994    42.53531  -161.65609     7.34647  2021.51334     0.56720
    0.13402     1.92616     0.88099   117.83686     4.19016    45.60766  -163.81450     7.30214  2021.55001     0.58173
    0.15219     2.00499     0.88230   117.64795     4.20270    45.70844  -165.56520     7.27745  2021.54838     0.58687
    0.13503     1.93442     0.88600   119.99604     5.12170    44.36571  -161.42500     7.32162  2021.50696     0.57164
    0.12773     1.90215     0.88557   120.26713     5.04904    44.01273  -160.70988     7.34036  2021.51463     0.56867
    0.15428     2.01187     0.88024   117.21365     3.89410    45.93457  -167.11733     7.26506  2021.56461     0.59181
    0.13866     1.95049     0.88445   118.03497     4.88158    46.32106  -162.14499     7.31543  2021.55159     0.57907
    0.14957     1.99330     0.88066   117.83077     4.07753    45.41475  -165.79744     7.27676  2021.54604     0.58670
    0.13583     1.93942     0.87806   119.34888     3.95351    43.74726  -163.00766     7.32855  2021.53747     0.57432
    0.12353     1.88133     0.88328   120.44514     4.70172    43.53228  -161.01772     7.34185  2021.51346     0.56819
    0.14294     1.97173     0.87753   118.39688     3.50759    43.90287  -163.84711     7.32317  2021.54925     0.57708
    0.13712     1.94333     0.87777   118.85156     3.19136    43.09724  -164.60742     7.31604  2021.53708     0.57696
    0.14192     1.95827     0.88118   117.34905     3.92586    45.72763  -166.22217     7.27425  2021.55696     0.58875
    0.13397     1.93005     0.88292   119.02156     4.65637    44.87430  -162.03787     7.32577  2021.53630     0.57476
    0.14709     1.98605     0.88319   118.87369     4.18252    44.37533  -164.32489     7.29778  2021.52846     0.57972
    0.14436     1.97068     0.88355   117.83914     4.50987    45.95992  -165.08636     7.28107  2021.54952     0.58624
    0.14357     1.97104     0.88038   118.19159     4.13604    45.16076  -164.13697     7.30327  2021.54927     0.58138
    0.13191     1.91898     0.88494   119.91557     4.73373    44.04850  -162.35621     7.31917  2021.51559     0.57335
    0.14903     1.98930     0.88562   117.01767     4.69660    47.16099  -165.66184     7.26808  2021.56479     0.59117
    0.14969     1.99823     0.88478   118.52266     4.60798    45.27461  -163.45097     7.30091  2021.53393     0.57979
    0.14553     1.98078     0.88485   118.75760     4.91280    45.40530  -162.64683     7.30754  2021.53073     0.57792
    0.14370     1.96967     0.88029   117.37864     3.36229    44.84239  -165.71486     7.29232  2021.55745     0.58488
    0.13774     1.94480     0.88500   118.85009     4.70441    45.10780  -163.07276     7.30782  2021.53379     0.57828
    0.15437     2.01743     0.88550   117.75879     4.87210    46.51842  -163.42439     7.29322  2021.54644     0.58317
    0.14608     1.98310     0.88199   117.84085     4.08073    45.35749  -163.57175     7.30669  2021.54717     0.58036
    0.14229     1.96310     0.88468   118.54342     4.69009    45.36577  -164.06988     7.29152  2021.53346     0.58177
    0.14318     1.96408     0.88528   118.63881     4.77007    45.46303  -164.93740     7.27436  2021.52581     0.58445
    0.14047     1.95306     0.88264   117.49106     3.94769    45.57482  -165.76844     7.28244  2021.55771     0.58706
    0.13385     1.92977     0.88460   118.95940     4.57849    44.81345  -161.89031     7.32728  2021.53444     0.57418
    0.12804     1.90120     0.88109   119.94585     4.03824    43.15901  -162.88422     7.32615  2021.51921     0.57234
    0.13685     1.94213     0.88254   118.84933     4.88777    45.38351  -162.12451     7.31643  2021.53370     0.57641
    0.14177     1.96480     0.87734   118.45408     3.58862    44.11711  -164.29667     7.31455  2021.54914     0.57893
    0.13873     1.95278     0.88464   119.40550     5.03521    44.95505  -161.66463     7.32654  2021.53157     0.57394
    0.13633     1.93464     0.88342   118.63226     4.09735    44.44603  -165.02647     7.28805  2021.52873     0.58187
    0.13391     1.93232     0.87916   119.90706     3.91396    43.09232  -162.11178     7.34026  2021.52428     0.57001
    0.14804     1.99008     0.88654   118.05894     4.85998    46.08969  -163.49011     7.29657  2021.54437     0.58217
    0.13216     1.92103     0.88229   118.58948     4.30428    44.80618  -162.44352     7.32414  2021.54060     0.57569
    0.14390     1.97573     0.88176   118.81332     4.45463    44.86647  -162.72677     7.32089  2021.54246     0.57665
    0.13139     1.91857     0.87835   119.28504     3.72664    43.33155  -162.72632     7.33133  2021.52767     0.57238
    0.13656     1.93972     0.88030   118.75214     4.16938    44.52122  -163.63755     7.31057  2021.53768     0.57822
    0.14056     1.95990     0.88103   118.83894     3.91411    44.09024  -163.33127     7.31841  2021.53507     0.57617
    0.13483     1.93904     0.88124   119.61639     4.18362    43.64948  -160.87352     7.35327  2021.53080     0.56812
    0.13759     1.94147     0.88056   117.32495     3.78023    45.50427  -164.99877     7.29299  2021.55742     0.58473
    0.14491     1.97288     0.88343   117.83123     4.10135    45.38767  -165.48648     7.27953  2021.54360     0.58576
    0.14196     1.96830     0.88137   119.10051     4.36440    44.42958  -162.09168     7.32909  2021.53356     0.57367
    0.13997     1.95606     0.88315   118.67806     4.40427    44.86392  -162.91067     7.31240  2021.53276     0.57715
    0.13525     1.93573     0.88687   119.50220     5.19509    45.03589  -161.30690     7.32318  2021.52065     0.57317
    0.14045     1.95215     0.88057   116.78609     3.67172    45.97372  -166.17685     7.27788  2021.56678     0.58931
    0.14071     1.96045     0.88606   118.98735     5.01104    45.26566  -161.78439     7.31763  2021.52628     0.57514
    0.14110     1.95868     0.88208   118.05592     4.11428    45.14297  -164.30822     7.29767  2021.54351     0.58181
    0.14399     1.97446     0.88148   118.28787     4.27344    45.13281  -163.51409     7.31157  2021.54917     0.57957
    0.13340     1.92582     0.88355   118.97326     4.64958    44.93313  -162.36864     7.31727  2021.53083     0.57584
    0.15742     2.02352     0.88147   117.09032     4.15780    46.43324  -167.38633     7.25484  2021.56381     0.59394
    0.13287     1.92682     0.88043   120.21630     4.22188    43.22776  -161.92972     7.33761  2021.51919     0.56988
    0.14203     1.96832     0.88346   119.60382     4.97535    44.73243  -161.55210     7.32748  2021.52622     0.57301
    0.15169     2.00848     0.88295   118.00656     4.57015    45.76295  -162.97287     7.30837  2021.54591     0.57982
    0.15666     2.01899     0.88263   116.62689     3.97240    46.68251  -167.64737     7.24795  2021.56310     0.59536
    0.13933     1.95468     0.88188   119.24754     4.21906    44.05671  -162.71436     7.32126  2021.52633     0.57436
    0.14277     1.96750     0.88132   118.09342     4.00805    44.91840  -164.42019     7.30398  2021.55121     0.58150
    0.13202     1.92330     0.88069   119.47634     4.29340    44.01211  -161.26107     7.34099  2021.52684     0.57020
    0.13982     1.95344     0.88044   118.33793     3.65673    44.27874  -164.71011     7.30168  2021.54048     0.58052
    0.14703     1.98615     0.88164   118.08101     3.99772    44.97749  -164.37248     7.29977  2021.54477     0.58153
    0.14112     1.95745     0.88522   118.92071     4.52000    44.70413  -164.28700     7.29026  2021.52248     0.58053
    0.13093     1.91712     0.88709   119.56795     5.57287    45.55957  -160.26823     7.33586  2021.53009     0.57174
    0.13832     1.94886     0.88538   120.15918     5.05406    44.41202  -162.37914     7.31524  2021.51726     0.57442
    0.13729     1.94758     0.88698   120.06995     5.36860    44.64547  -160.62098     7.33556  2021.51817     0.57018
    0.13491     1.93447     0.88223   119.40011     4.58882    44.37446  -162.10940     7.32526  2021.52679     0.57357
    0.14655     1.97980     0.87897   116.97719     3.48530    45.56408  -166.51308     7.27673  2021.56347     0.58910
    0.14146     1.96213     0.88578   118.66547     4.91205    45.54933  -162.79199     7.30752  2021.53657     0.57873
    0.14582     1.98523     0.88135   118.63586     4.52269    45.04402  -162.35406     7.32512  2021.54517     0.57611
    0.15652     2.02309     0.88560   116.78736     4.68028    47.24914  -165.15674     7.27334  2021.56472     0.59002
    0.14915     1.99442     0.88143   117.86194     4.43487    45.90937  -164.36532     7.29303  2021.55286     0.58410
    0.14394     1.97532     0.88628   119.46795     4.83751    44.55958  -162.42343     7.31755  2021.52480     0.57495
    0.14895     1.99214     0.88132   117.47407     3.96757    45.71161  -165.45020     7.28541  2021.55874     0.58656
    0.13354     1.92781     0.87973   119.00262     3.94849    43.90148  -163.10664     7.32464  2021.53647     0.57502
    0.13471     1.93090     0.87907   118.07246     3.57779    44.46458  -164.31937     7.31050  2021.55027     0.57996
    0.12933     1.90957     0.88573   119.92716     5.16711    44.53769  -160.73198     7.33764  2021.52152     0.57019
    0.13834     1.94992     0.87934   118.88658     4.01967    44.20601  -163.11151     7.32062  2021.53643     0.57588
    0.13429     1.93441     0.88306   119.43467     4.91242    44.74159  -160.58907     7.34179  2021.52928     0.57036
    0.14715     1.98294     0.88447   117.07885     4.51740    46.67405  -165.05115     7.27926  2021.56038     0.58813
    0.15132     1.99867     0.88429   116.69941     4.37393    47.11919  -166.32325     7.26367  2021.57026     0.59290
    0.13308     1.92806     0.88136   119.27975     4.11870    43.86134  -161.79376     7.33873  2021.53109     0.57126
    0.14659     1.98662     0.88184   118.06650     4.44379    45.55061  -162.97967     7.31329  2021.54950     0.57925
    0.14770     1.98901     0.88411   118.56637     4.87451    45.69700  -163.48827     7.29907  2021.54034     0.58107
    0.12665     1.89746     0.87870   119.47220     3.68192    43.17102  -162.12297     7.34436  2021.53257     0.57026
    0.14889     1.99230     0.88405   118.53199     4.40399    45.03255  -164.49961     7.28794  2021.52976     0.58203
    0.16226     2.04658     0.88350   116.62888     4.09267    46.79452  -166.19086     7.26827  2021.56836     0.59163
    0.16347     2.04691     0.88518   115.78336     4.30764    48.12260  -167.32513     7.24325  2021.57809     0.59847
    0.12952     1.90749     0.87864   118.83877     3.66958    43.73911  -163.74552     7.32027  2021.53928     0.57635
    0.13501     1.93517     0.88613   119.84832     4.73035    44.08753  -161.55408     7.32659  2021.51172     0.57123
    0.14097     1.95899     0.88146   118.44715     4.10240    44.78236  -164.18025     7.30275  2021.54164     0.58045
    0.13597     1.94091     0.87985   119.56201     3.70143    43.02925  -162.79547     7.33321  2021.52586     0.57174
    0.12975     1.91094     0.88082   119.68952     4.14297    43.54313  -162.22970     7.33368  2021.52554     0.57159
    0.14851     1.99065     0.88149   117.65583     3.84825    45.18643  -165.41421     7.28808  2021.55161     0.58500
    0.14941     1.99863     0.88373   118.68868     4.94796    45.63997  -162.36399     7.30973  2021.53321     0.57779
    0.14323     1.96723     0.88331   118.08127     4.63459    45.89021  -164.55857     7.29064  2021.55261     0.58458
    0.15030     2.00075     0.88404   118.64842     4.56760    45.06933  -163.59189     7.29988  2021.53098     0.57961
    0.12957     1.91053     0.87734   119.48046     3.64470    43.01971  -162.77125     7.33645  2021.53028     0.57164
    0.15300     2.00955     0.88800   117.81853     5.31835    46.93755  -163.65718     7.28293  2021.54333     0.58499
    0.13109     1.91702     0.88297   119.87445     4.26597    43.44563  -162.31265     7.33099  2021.52103     0.57155
    0.13914     1.95196     0.88429   119.58872     4.48981    43.95158  -163.03320     7.31099  2021.51449     0.57496
    0.14634     1.98291     0.88856   119.15702     5.60793    45.98236  -162.53231     7.29919  2021.52692     0.57921
    0.13614     1.93483     0.88242   118.70606     4.43232    44.97678  -164.15527     7.29421  2021.53158     0.58092
    0.13683     1.94351     0.87816   119.55607     3.62740    42.95599  -163.62371     7.32480  2021.52802     0.57383
    0.13568     1.94124     0.88200   119.76820     4.67320    44.17132  -160.73820     7.34276  2021.52221     0.56919
    0.14621     1.97957     0.88285   117.88759     4.11774    45.38290  -165.38843     7.28404  2021.54867     0.58548
    0.14457     1.97560     0.88376   118.86599     4.71349    45.12831  -163.30132     7.30315  2021.53146     0.57897
    0.13229     1.92511     0.88459   120.94518     5.37850    43.95318  -160.23617     7.34378  2021.50912     0.56719
    0.14067     1.95779     0.88327   118.61356     4.65932    45.36779  -163.41261     7.30391  2021.53979     0.57995
    0.13023     1.91106     0.88343   119.33515     4.38556    44.12446  -162.46727     7.32079  2021.52194     0.57387
    0.15093     1.99659     0.88380   117.35793     4.58723    46.61065  -166.16109     7.26185  2021.55384     0.59103
    0.13647     1.93867     0.88121   118.48854     4.38091    45.09047  -163.68061     7.30703  2021.54452     0.57992
    0.13496     1.93016     0.88742   119.91317     5.31561    44.83663  -162.77039     7.29944  2021.50893     0.57669
    0.13416     1.93466     0.88029   119.99193     4.14798    43.17715  -161.42190     7.34667  2021.52201     0.56833
    0.14926     1.99234     0.88399   117.74019     4.32035    45.92975  -165.19264     7.27899  2021.54776     0.58645
    0.15274     2.01099     0.88310   117.80064     4.27583    45.68300  -163.82108     7.29694  2021.54340     0.58196
    0.14307     1.97014     0.88399   119.12166     4.65072    44.68376  -163.11102     7.31086  2021.53075     0.57721
    0.14542     1.97874     0.88606   118.86275     5.03387    45.45366  -162.90048     7.29923  2021.52375     0.57876
    0.14537     1.97651     0.88472   117.73757     4.58297    46.06432  -164.52886     7.28802  2021.55138     0.58498
    0.14479     1.97453     0.88017   118.32476     3.95127    44.68512  -165.02123     7.29175  2021.53932     0.58252
    0.14513     1.97558     0.87917   117.97983     3.69410    44.80239  -165.47346     7.28905  2021.54659     0.58410
    0.12822     1.90258     0.87650   119.19027     3.59367    43.25793  -163.15504     7.32891  2021.53109     0.57337
    0.15335     2.00665     0.88232   117.44190     4.14278    45.98242  -166.76934     7.25889  2021.54872     0.59098
    0.12984     1.91373     0.88030   120.03447     4.23986    43.31003  -161.26867     7.34714  2021.52233     0.56827
    0.13053     1.91416     0.87954   119.66050     4.03874    43.43492  -162.62699     7.33028  2021.52610     0.57239
    0.13089     1.91551     0.88229   119.80844     4.09203    43.39222  -162.75961     7.32772  2021.52389     0.57264
    0.15758     2.02734     0.88066   116.89996     3.76166    45.96587  -166.13949     7.27186  2021.55630     0.58918
    0.13944     1.94320     0.88536   117.95412     4.50978    45.72454  -166.47321     7.25408  2021.52992     0.58944
    0.12400     1.88058     0.88252   120.16573     4.65733    43.81549  -162.27287     7.32357  2021.51607     0.57247
    0.14637     1.98744     0.88482   118.80258     4.59851    45.00926  -162.02603     7.32354  2021.53529     0.57510
    0.13703     1.94835     0.88237   120.25314     4.34892    43.07375  -161.03894     7.34682  2021.51230     0.56698
    0.15601     2.01745     0.88485   117.08758     4.58421    46.87207  -166.69192     7.25475  2021.55852     0.59323
    0.13135     1.91801     0.88065   120.20159     3.90349    42.70222  -162.79232     7.32919  2021.51282     0.57082
    0.12328     1.87982     0.87971   119.96599     3.61122    42.56566  -162.43510     7.34062  2021.52071     0.56945
    0.14467     1.97229     0.88383   118.29180     4.59284    45.54199  -164.70882     7.28238  2021.53551     0.58403
    0.13463     1.93115     0.88768   118.80185     5.31940    45.98844  -161.68961     7.31405  2021.53340     0.57688
    0.14424     1.97497     0.88359   118.75527     4.89327    45.60747  -162.78797     7.30784  2021.53818     0.57888
    0.13188     1.92127     0.88723   120.29387     5.21705    44.28850  -160.89001     7.33320  2021.51269     0.56994
    0.14037     1.95814     0.88474   118.60864     4.56102    45.04744  -162.74349     7.31348  2021.53480     0.57720
    0.13069     1.91701     0.88142   120.03645     4.31841    43.40701  -161.43739     7.34206  2021.51979     0.56901
    0.14439     1.97665     0.88133   117.90374     4.03987    45.15424  -163.57676     7.31361  2021.55410     0.57981
    0.14591     1.97902     0.88243   117.84476     4.19013    45.55499  -164.87353     7.28845  2021.54872     0.58452
    0.14285     1.96542     0.88169   118.23635     4.61340    45.63311  -164.20134     7.29023  2021.53951     0.58287
    0.14101     1.95900     0.88553   118.98074     5.05171    45.39484  -163.10754     7.30165  2021.53057     0.57917
    0.12947     1.91137     0.88237   119.70080     4.52586    44.05015  -160.79505     7.34395  2021.52276     0.56901
    0.14365     1.96501     0.88403   117.44031     4.35152    46.35150  -165.81334     7.26755  2021.55066     0.58935
    0.12844     1.90137     0.88181   119.72273     4.19419    43.61496  -163.61018     7.31566  2021.52674     0.57563
    0.13044     1.91780     0.88413   120.33599     4.82853    43.61137  -159.87606     7.35356  2021.51011     0.56524
    0.15307     2.01137     0.88124   117.48908     4.10818    45.78878  -164.78791     7.29117  2021.55603     0.58494
    0.13986     1.95269     0.88179   117.37506     4.20455    46.01072  -164.45866     7.29632  2021.56201     0.58464
    0.15850     2.03011     0.88302   116.83818     4.14038    46.50081  -166.29465     7.26555  2021.56020     0.59110
    0.14020     1.95681     0.88285   118.81110     4.32820    44.66510  -163.27837     7.31049  2021.53318     0.57762
    0.13825     1.94444     0.88091   118.08671     3.93053    44.86090  -164.99767     7.29217  2021.54306     0.58294
    0.14001     1.95757     0.88126   118.83937     4.30546    44.68766  -162.92192     7.31974  2021.54098     0.57669
    0.14018     1.95954     0.88061   118.20573     4.17770    45.13080  -162.40611     7.32630  2021.54986     0.57649
    0.15639     2.02525     0.88349   117.93888     4.32039    45.62484  -164.49171     7.28812  2021.54188     0.58366
    0.13923     1.95751     0.88549   119.96722     5.19826    44.57779  -160.74698     7.33999  2021.52632     0.57035
    0.13520     1.93233     0.88184   118.91702     3.92499    44.08833  -164.08792     7.30523  2021.52961     0.57827
    0.16028     2.03802     0.88379   117.20057     4.46421    46.67566  -165.92996     7.26735  2021.55923     0.59057
    0.13284     1.92054     0.87829   118.59590     3.50572    43.72918  -164.98015     7.30259  2021.53626     0.57975
    0.14452     1.96542     0.88517   117.05843     4.52450    46.90243  -166.72440     7.24800  2021.54902     0.59341
    0.13235     1.92444     0.87839   119.35553     3.92247    43.64709  -162.40842     7.33820  2021.53841     0.57238
    0.13969     1.95562     0.88564   119.59455     5.06390    44.67739  -162.17644     7.31714  2021.52153     0.57459
    0.15626     2.02297     0.88282   116.91402     4.11172    46.47295  -165.45292     7.27886  2021.56380     0.58868
    0.14861     1.99178     0.87890   117.65620     3.48462    44.85886  -165.46711     7.29174  2021.55186     0.58424
    0.15893     2.02733     0.88373   116.24945     4.22969    47.30899  -167.83844     7.24066  2021.56790     0.59763
    0.12706     1.89535     0.88148   119.44924     3.93314    43.35911  -163.18413     7.32015  2021.51994     0.57373
    0.14731     1.98597     0.88156   118.26344     4.31710    45.26045  -164.46220     7.29182  2021.53976     0.58256
    0.13935     1.95136     0.88122   118.56752     4.45753    45.15561  -163.80163     7.30210  2021.54050     0.58044
    0.15420     2.01263     0.88600   117.81856     4.68489    46.16494  -165.09699     7.27110  2021.53806     0.58684
    0.13817     1.94623     0.88386   118.44431     4.52507    45.18927  -163.47006     7.30444  2021.53815     0.57961
    0.12893     1.90218     0.88243   118.95655     4.08215    44.00256  -163.68843     7.30634  2021.52150     0.57692
    0.14383     1.97068     0.87990   118.08711     3.78043    44.76960  -164.90270     7.29457  2021.54310     0.58242
    0.14726     1.98854     0.88289   118.23439     4.35989    45.28075  -163.35039     7.30740  2021.54226     0.57953
    0.13611     1.93930     0.87870   118.40439     3.60064    44.08128  -163.74064     7.32016  2021.54596     0.57728
    0.13388     1.92601     0.88448   119.49323     4.63944    44.32718  -163.39098     7.30510  2021.52010     0.57699
    0.12714     1.89777     0.88019   119.69784     3.82227    43.16790  -162.94454     7.33216  2021.53008     0.57253
    0.14728     1.99070     0.88610   119.14871     5.42636    45.76793  -161.41783     7.31868  2021.53070     0.57552
    0.12912     1.90992     0.87749   119.48225     3.66781    43.17944  -162.02817     7.34552  2021.53262     0.57002
    0.12683     1.90042     0.88195   120.12855     4.64154    43.73823  -159.93989     7.35649  2021.51858     0.56577
    0.13478     1.92819     0.88245   118.43724     4.19973    44.90739  -164.76618     7.29298  2021.54060     0.58243
    0.15388     2.01059     0.88146   116.93890     4.03213    46.27521  -166.47706     7.26773  2021.56281     0.59098
    0.13948     1.95704     0.88117   118.56616     4.47646    45.07627  -161.86070     7.33060  2021.54442     0.57482
    0.14692     1.98004     0.88695   117.50796     4.85234    46.75812  -165.17118     7.26888  2021.54799     0.58869
    0.14474     1.97844     0.88059   118.41807     4.00000    44.56851  -163.67404     7.31461  2021.54576     0.57845
    0.12419     1.88262     0.88058   119.20497     4.10538    43.83547  -162.14031     7.32982  2021.52362     0.57215
    0.13248     1.92515     0.88152   119.73822     4.42161    43.88364  -161.57320     7.33864  2021.52690     0.57071
    0.14686     1.98473     0.88085   117.80227     4.09936    45.49008  -164.73647     7.29619  2021.55689     0.58396
    0.12938     1.90791     0.88183   119.86641     4.11960    43.29331  -162.62203     7.32669  2021.51747     0.57199
    0.14232     1.96411     0.88577   119.48560     4.91596    44.71987  -163.56396     7.29660  2021.51816     0.57857
    0.12606     1.89719     0.88313   121.27145     4.76389    42.69845  -160.00274     7.36006  2021.50421     0.56306
    0.15774     2.03110     0.88130   117.55980     4.04300    45.61159  -165.27330     7.28825  2021.55764     0.58579
    0.14813     1.99125     0.88385   118.14990     4.94106    46.22901  -163.24098     7.30083  2021.54886     0.58186
    0.14105     1.96174     0.88072   117.57774     4.23010    45.74205  -163.31668     7.31592  2021.56441     0.58072
    0.15051     2.00087     0.88397   117.90656     4.61919    45.93825  -163.60745     7.29528  2021.54166     0.58207
    0.13811     1.94760     0.88267   118.83181     4.20941    44.42402  -163.23142     7.31377  2021.53251     0.57682
    0.14520     1.97546     0.88198   118.23153     4.29316    45.17529  -165.00708     7.28647  2021.54060     0.58384
    0.13145     1.91367     0.88365   118.88738     4.50544    44.76415  -163.95450     7.30155  2021.53479     0.57977
    0.12720     1.90174     0.88225   119.91696     4.57790    43.89350  -160.27097     7.35330  2021.52353     0.56712
    0.12988     1.91135     0.88031   120.07779     3.75261    42.59521  -162.74438     7.33219  2021.51439     0.57039
    0.13274     1.92549     0.88272   119.38566     4.58616    44.40962  -161.60275     7.33340  2021.52999     0.57226
    0.14972     1.99868     0.88491   118.51127     4.76725    45.45825  -163.26918     7.30249  2021.53645     0.57980
    0.14144     1.96166     0.88700   118.65903     5.18042    45.97916  -162.63688     7.30548  2021.53892     0.57949
    0.15286     2.01039     0.88228   117.97061     4.14589    45.25084  -164.75782     7.29066  2021.54371     0.58336
    0.14919     1.99474     0.88271   117.90111     4.49311    45.88218  -163.82573     7.29394  2021.54282     0.58252
    0.14764     1.98952     0.88476   118.55486     4.84651    45.58085  -163.27844     7.30332  2021.54044     0.58016
    0.12797     1.90232     0.88226   119.92715     4.45836    43.64264  -162.09206     7.33448  2021.52602     0.57149
    0.14992     2.00043     0.88263   118.34925     4.46413    45.34160  -163.23357     7.30730  2021.54097     0.57938
    0.14517     1.97980     0.87934   118.07172     3.84078    44.86527  -163.89260     7.31120  2021.55083     0.57988
    0.14175     1.95850     0.88580   118.43711     4.64062    45.38885  -164.71666     7.27999  2021.52878     0.58363
    0.14241     1.96651     0.88337   118.75138     4.49895    44.91570  -163.34056     7.30771  2021.53515     0.57849
    0.13757     1.94420     0.87960   118.57021     3.84102    44.20274  -164.32943     7.30896  2021.54271     0.57926
    0.14858     1.99110     0.88199   117.75993     4.06290    45.42647  -165.09032     7.28882  2021.55109     0.58477
    0.14832     1.99191     0.88507   118.21727     4.77262    45.86208  -163.32637     7.29974  2021.54145     0.58108
    0.14488     1.97373     0.88207   117.99485     4.13769    45.38462  -165.16783     7.28490  2021.54561     0.58487
    0.13305     1.92523     0.88226   119.54658     4.27241    43.74625  -162.85560     7.32336  2021.52619     0.57389
    0.14210     1.96305     0.88047   117.79419     4.10359    45.48160  -164.72651     7.29631  2021.55671     0.58391
    0.14236     1.97059     0.88347   119.09582     4.67565    44.80562  -161.36407     7.33162  2021.53039     0.57269
    0.15512     2.01450     0.88283   116.82933     4.11226    46.51943  -166.56981     7.25977  2021.55693     0.59191
    0.13604     1.93483     0.88488   118.86660     4.83392    45.30596  -163.75619     7.29685  2021.53434     0.58073
    0.12531     1.89210     0.87997   120.63365     4.39352    42.89811  -160.73352     7.35235  2021.51116     0.56564
    0.13513     1.93177     0.88701   119.11480     5.17783    45.42852  -162.73260     7.30396  2021.52730     0.57823
    0.13778     1.94682     0.88559   119.53297     5.10209    44.87406  -161.98879     7.31800  2021.52306     0.57462
    0.13628     1.94295     0.87618   118.60950     3.52306    43.90468  -163.06022     7.33639  2021.55409     0.57490
    0.13394     1.92834     0.87549   118.42056     3.02159    43.24021  -164.85277     7.31680  2021.54617     0.57804
    0.13006     1.91051     0.88103   118.90581     4.02802    44.08434  -162.99920     7.32238  2021.53445     0.57523
    0.13637     1.94190     0.88453   119.37763     4.93848    44.82633  -161.40217     7.32780  2021.52557     0.57286
    0.14012     1.95825     0.88145   118.83242     4.22394    44.44471  -163.04813     7.32077  2021.54023     0.57637
    0.14569     1.97878     0.88207   118.66759     4.35091    44.83770  -164.41422     7.29269  2021.53161     0.58126
    0.13722     1.94270     0.88416   119.11763     4.55483    44.48177  -163.33353     7.30970  2021.52932     0.57726
    0.14314     1.96739     0.88534   118.18188     4.86685    45.96939  -163.70973     7.29388  2021.54214     0.58244
    0.12617     1.89597     0.87980   120.10826     3.94911    42.75898  -161.38617     7.34981  2021.51767     0.56707
    0.12965     1.90971     0.88073   119.98914     3.90467    43.00546  -162.97633     7.32924  2021.52282     0.57217
    0.15174     2.00087     0.88212   116.96093     4.03519    46.23847  -166.76126     7.26560  2021.56441     0.59167
    0.13752     1.94595     0.88413   119.17583     4.99474    45.15391  -161.95247     7.32004  2021.53122     0.57530
    0.15249     2.00545     0.88119   117.18532     3.90516    45.86960  -166.25651     7.27276  2021.55816     0.58924
    0.13946     1.95426     0.88654   119.28706     5.46749    45.72809  -161.50578     7.31553  2021.52671     0.57565
    0.13864     1.95064     0.88224   118.68047     4.56604    45.15327  -162.83025     7.31687  2021.54406     0.57773
    0.13374     1.92977     0.88645   119.67296     5.31365    45.05673  -161.16163     7.33036  2021.52940     0.57283
    0.14515     1.98150     0.88726   120.16709     5.45869    44.82029  -161.39499     7.32117  2021.51488     0.57282
    0.14626     1.97709     0.88374   117.33983     4.25675    46.07952  -165.92745     7.26908  2021.54991     0.58891
    0.13875     1.95256     0.87842   118.89260     3.88722    44.09276  -163.19110     7.32475  2021.54225     0.57579
    0.14292     1.97057     0.88166   119.05478     4.47454    44.61413  -162.76716     7.31724  2021.53241     0.57606
    0.13181     1.91893     0.88479   120.09240     4.78825    43.87785  -162.39866     7.32169  2021.51695     0.57299
    0.13868     1.95004     0.88265   118.67015     4.56533    45.02767  -162.99431     7.31234  2021.53770     0.57784
    0.14459     1.97779     0.88042   118.06838     3.91703    44.91254  -163.57397     7.31468  2021.55082     0.57913
    0.15412     2.01224     0.88094   117.13590     4.26835    46.45995  -165.95613     7.27099  2021.56120     0.59004
    0.14296     1.96701     0.88537   118.51298     4.95803    45.80011  -163.48503     7.29637  2021.53809     0.58135
    0.14471     1.97748     0.88382   119.02293     4.59115    44.82783  -163.14928     7.30994  2021.53299     0.57771
    0.14871     1.99037     0.88012   117.51928     4.15725    45.89042  -165.64080     7.28156  2021.56011     0.58759
    0.13744     1.94736     0.88286   119.38660     4.61762    44.40338  -161.77081     7.33026  2021.52835     0.57271
    0.14675     1.98268     0.88269   117.71148     4.42082    46.07899  -164.72204     7.28767  2021.55503     0.58556
    0.15445     2.01208     0.88082   116.62310     3.80440    46.32867  -167.05251     7.26233  2021.56687     0.59273
    0.14033     1.95786     0.88463   119.01752     4.89352    45.15338  -162.38711     7.31300  2021.52895     0.57650
    0.13222     1.92471     0.88437   119.41385     4.84502    44.74175  -160.63849     7.34335  2021.53274     0.57050
    0.13819     1.95000     0.88333   119.08327     4.65232    44.71459  -162.17178     7.32506  2021.53466     0.57468
    0.14912     1.99315     0.88655   118.35141     5.13838    46.20103  -163.77769     7.28692  2021.53719     0.58327
    0.15017     1.99483     0.88519   117.48289     4.80699    46.75415  -164.90199     7.27061  2021.54524     0.58793
    0.13667     1.93908     0.88459   118.80798     4.44654    44.84188  -163.56798     7.30402  2021.53244     0.57892
    0.14350     1.97193     0.88358   119.15431     4.78817    44.99039  -162.81135     7.30998  2021.52950     0.57723
    0.13925     1.95657     0.88399   119.05472     5.07548    45.42282  -161.11826     7.33410  2021.54186     0.57373
    0.13057     1.91770     0.88465   120.62894     4.91608    43.64578  -160.33478     7.34943  2021.51371     0.56661
    0.15213     2.00593     0.88303   117.80479     4.42580    46.01699  -165.10882     7.28398  2021.55574     0.58646
    0.13085     1.91679     0.88097   120.35041     4.23690    43.08155  -162.08046     7.33618  2021.51702     0.56989
    0.13718     1.94531     0.87909   118.79819     3.76210    43.92514  -163.24031     7.32544  2021.54093     0.57546
    0.14316     1.96884     0.88321   118.19678     4.24507    45.24034  -164.03478     7.30141  2021.54586     0.58132
    0.15164     2.00285     0.88555   117.52087     4.70583    46.56562  -164.83949     7.27900  2021.55349     0.58724
    0.13748     1.94490     0.88483   119.16306     4.85039    44.95284  -162.55457     7.31523  2021.53180     0.57641
    0.14977     1.99645     0.88318   118.57931     4.68452    45.45698  -164.18858     7.28921  2021.53406     0.58235
    0.14628     1.97991     0.88496   117.97762     4.59504    45.93377  -164.38095     7.28398  2021.53933     0.58421
    0.13761     1.94616     0.88176   118.95175     4.32216    44.44733  -162.85888     7.31885  2021.53342     0.57585
    0.14623     1.97829     0.87898   117.42096     3.63300    45.25498  -166.54760     7.27635  2021.55733     0.58834
    0.14254     1.96414     0.88812   118.68703     5.57033    46.46623  -162.91242     7.29100  2021.53150     0.58161
    0.12594     1.88935     0.88263   119.26965     4.25637    44.04906  -163.09877     7.31777  2021.52849     0.57541
    0.13592     1.93707     0.88341   119.03029     4.39923    44.38826  -163.18287     7.31271  2021.52912     0.57659
    0.14434     1.97396     0.88055   118.14796     4.07503    45.08847  -164.37898     7.29986  2021.54731     0.58185
    0.13195     1.92146     0.88128   119.74602     4.37232    43.78789  -162.05253     7.33244  2021.52497     0.57178
    0.13635     1.94181     0.88230   119.72505     4.59337    44.03179  -161.84875     7.32793  2021.51870     0.57189
    0.14375     1.97193     0.88340   118.34196     4.19874    45.03423  -164.08952     7.30344  2021.54601     0.58090
    0.13198     1.92463     0.87938   120.17844     4.15005    43.09381  -161.26117     7.34962  2021.52165     0.56765
    0.13662     1.94128     0.88435   118.93499     4.99246    45.45025  -162.16916     7.31766  2021.53791     0.57672
    0.14807     1.99057     0.88142   117.90748     4.36996    45.68938  -163.90997     7.29855  2021.54791     0.58222
    0.14601     1.98071     0.87806   118.23112     3.66341    44.44209  -165.12787     7.29534  2021.54223     0.58214
    0.13578     1.93603     0.87900   118.34092     3.70233    44.31297  -164.22032     7.31057  2021.54529     0.57926
    0.14069     1.95708     0.88459   118.33176     4.88282    45.87995  -163.16365     7.29936  2021.53793     0.58068
    0.13689     1.93884     0.88038   118.52364     3.82030    44.34376  -164.82504     7.29661  2021.53612     0.58102
    0.13527     1.93533     0.88414   119.62576     4.77122    44.40768  -162.02360     7.32032  2021.51795     0.57342
    0.13453     1.93105     0.88212   119.00294     4.44115    44.55028  -162.64967     7.31612  2021.52695     0.57556
    0.12558     1.89103     0.88276   120.71808     4.67874    43.36934  -161.40177     7.33827  2021.51234     0.56881
    0.14341     1.96908     0.88628   118.31725     5.09022    46.10533  -163.27927     7.29646  2021.54026     0.58162
    0.14558     1.97897     0.87794   117.81942     3.44644    44.38269  -165.51518     7.29628  2021.55037     0.58305
    0.13534     1.93498     0.88293   119.95760     4.29140    43.38944  -163.05466     7.31640  2021.51204     0.57346
    0.13360     1.92737     0.88428   119.41688     4.69994    44.53959  -162.24350     7.32061  2021.52554     0.57440
    0.12636     1.89399     0.88268   120.33213     4.67393    43.58015  -161.80665     7.33254  2021.51589     0.57052
    0.15380     2.01446     0.88736   118.37940     5.38496    46.50218  -163.04133     7.29052  2021.53404     0.58207
    0.13174     1.92041     0.88070   119.70427     4.17372    43.47504  -162.35260     7.33215  2021.52427     0.57174
    0.13857     1.95303     0.88389   119.50926     4.74136    44.43794  -161.40358     7.33200  2021.52431     0.57178
    0.13580     1.93671     0.88352   119.90860     5.10689    44.63077  -162.24461     7.31381  2021.51671     0.57465
    0.12655     1.89910     0.88296   121.23005     4.51414    42.37197  -160.41990     7.35686  2021.50106     0.56331
    0.13522     1.93901     0.88146   119.77975     4.42447    43.67206  -161.50256     7.34249  2021.52720     0.56993
    0.11751     1.84978     0.87962   120.51141     3.73828    42.08819  -162.80710     7.33904  2021.51608     0.56915
    0.13806     1.94678     0.88346   118.89119     4.71103    45.16692  -163.06886     7.31032  2021.53885     0.57843
    0.13895     1.95304     0.88032   118.93527     3.91423    43.91881  -162.92881     7.32200  2021.52905     0.57458
    0.13980     1.95528     0.88476   118.62077     4.65664    45.21331  -162.63160     7.31253  2021.53440     0.57735
    0.14185     1.96216     0.88123   118.46014     4.18352    44.82587  -164.60514     7.29762  2021.54303     0.58175
    0.15159     2.00544     0.88240   118.50633     4.06582    44.63545  -164.59122     7.29427  2021.53359     0.58119
    0.14598     1.98149     0.88127   118.56797     4.20980    44.74003  -164.26486     7.30025  2021.53855     0.58057
    0.13885     1.94690     0.88180   118.12325     4.11980    45.12333  -164.73934     7.29018  2021.54001     0.58295
    0.13116     1.91610     0.88406   119.50468     4.47564    44.16521  -162.35275     7.32362  2021.52490     0.57366
    0.13209     1.92146     0.87986   119.29585     3.82801    43.47955  -162.95089     7.32852  2021.53083     0.57342
    0.14114     1.96015     0.88224   118.29803     4.19077    45.10697  -163.75410     7.30476  2021.54277     0.58017
    0.15060     2.00156     0.88777   118.43013     5.26394    46.28786  -162.94662     7.29695  2021.53798     0.58121
    0.13271     1.92884     0.88135   119.67042     4.50211    44.01091  -160.61569     7.35341  2021.53315     0.56841
    0.15042     2.00313     0.88384   118.30658     4.55772    45.46439  -162.84039     7.30994  2021.53965     0.57862
    0.14183     1.95964     0.88456   117.75240     4.73944    46.29064  -164.26654     7.28410  2021.54443     0.58488
    0.13870     1.95169     0.88129   119.27727     4.23556    43.97747  -162.95217     7.32104  2021.52921     0.57480
    0.13349     1.92900     0.88719   120.88246     5.31223    43.79755  -160.98837     7.33301  2021.50439     0.56885
    0.15097     1.99959     0.88336   117.76881     4.54915    46.12850  -165.06879     7.27714  2021.54634     0.58666
    0.14546     1.98114     0.87809   117.67943     3.79812    45.23730  -163.99670     7.31133  2021.56071     0.58121
    0.13929     1.95301     0.88469   119.72607     4.94127    44.69026  -162.70055     7.31302  2021.52594     0.57609
    0.14330     1.97220     0.88391   119.53650     4.87351    44.71334  -162.51737     7.31658  2021.52830     0.57564
    0.13575     1.93687     0.88052   118.62028     4.05187    44.42919  -163.42541     7.31602  2021.54010     0.57737
    0.13630     1.93607     0.87906   118.26548     3.70501    44.43204  -164.99393     7.29676  2021.54157     0.58174
    0.13900     1.94676     0.87860   118.06542     3.58273    44.59320  -166.07383     7.28566  2021.54912     0.58519
    0.14855     1.98660     0.88458   117.36914     4.79669    46.78426  -165.41127     7.26495  2021.54715     0.58943
    0.12583     1.89496     0.88064   120.22173     4.23445    43.08623  -160.87695     7.35382  2021.52023     0.56656
    0.12151     1.87086     0.87852   119.46385     4.07864    43.83367  -162.00074     7.34090  2021.53815     0.57176
    0.12860     1.90873     0.88066   120.44202     4.48970    43.20515  -160.37565     7.35341  2021.51178     0.56550
    0.14455     1.97159     0.88219   117.83096     4.14497    45.59989  -165.39521     7.28152  2021.54920     0.58610
    0.14396     1.96804     0.88319   118.18872     4.42463    45.39969  -165.31586     7.27653  2021.53564     0.58532


==> VHS_J1256-1257AB_relAST.txt <==
# Date       Sep     Err_sep   PA      Err_PA   Sep_PA_corr  PlanetID
2015.42094   0.10940 0.00090   173.300  0.900    0.000       0
2016.05899   0.12821 0.00014   168.070  0.050    0.014       0
2017.05038   0.13970 0.00280   163.500  1.900   -0.199       0
2017.21977   0.14050 0.00070   162.900  0.400    0.351       0
2018.01678   0.13584 0.00029   158.370  0.150    0.827       0
2019.25928   0.10960 0.00040   150.360  0.110    0.323       0
2021.01755   0.03502 0.00026   112.500  0.600    0.000       0
2022.06592   0.07000 0.00180   181.000  1.700    0.640       0
2022.27076   0.08560 0.00070   177.200  0.400   -0.524       0


==> start_VHS1256.dat <==
# Each row: mean and standard deviation of the normal distribution
# used to initialize the parameter given in the comment.  For the
# masses and semimajor axes of the companions, and for the jitter, the
# distributions used are lognormal.  In these cases the standard
# deviations are of the natural log about the distribution peak.  In
# all cases, realizations of the distributions that result in
# unphysical parameters or combinations of parameters will be
# automatically adjusted.
#
   5        1      # jitter (m/s, lognormal)
   0.08     0.02   # primary mass (Msun)
#
# Companion #1 (indexed as companion 0 in relative astrometry)
#
   0.08     0.02   # mass (Msun, lognormal)
   2.0      0.1    # semimajor axis (AU, lognormal)
  -0.62     0.01   # sqrt(ecc)*sin(omega)
  -0.62     0.01   # sqrt(ecc)*cos(omega)
   2.06     0.10   # inclination (radians, valid region 0->pi)
   3.208    0.010  # long asc node (rad, valid -pi->3pi)
   0.27     0.10    # long at reference epoch (rad, valid -pi->3pi)

